Less is More: Local Intrinsic Dimensions of Contextual Language Models

Understanding the internal mechanisms of large language models (LLMs) remains a challenging and complex endeavor. Even fundamental questions, such as how fine-tuning affects model behavior, often require extensive empirical evaluation. In this paper, we introduce a novel perspective based on the geometric properties of contextual latent embeddings to study the effects of training and fine-tuning. To that end, we measure the local dimensions of a contextual language model's latent space and analyze their shifts during training and fine-tuning. We show that the local dimensions provide insights into the model's training dynamics and generalization ability. Specifically, the mean of the local dimensions predicts when the model's training capabilities are exhausted, as exemplified in a dialogue state tracking task, overfitting, as demonstrated in an emotion recognition task, and grokking, as illustrated with an arithmetic task. Furthermore, our experiments suggest a practical heuristic: reductions in the mean local dimension tend to accompany and predict subsequent performance gains. Through this exploration, we aim to provide practitioners with a deeper understanding of the implications of fine-tuning on embedding spaces, facilitating informed decisions when configuring models for specific applications. The results of this work contribute to the ongoing discourse on the interpretability, adaptability, and generalizability of LLMs by bridging the gap between intrinsic model mechanisms and geometric properties in the respective embeddings.

==> figures/mean_over_checkpoints_for_different_seeds.selected.copy_with_exclusions/data_full=data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/data_subsampling_split=dev/data_dataset_seed=None/model_layer=-1/model_partial_name=model=roberta-base-trippy_r_multiwoz21/local_estimates_desc_full=desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/tokenizer_add_prefix_space=False/raw_data/sorted_data_df.csv <==
data_full,data_dataset_name,data_dataset_seed,data_debug,data_use_context,data_filtering_remove_empty_sequences,data_splitting_mode,data_context,data_feature_column,data_subsampling_full,data_subsampling_split,data_subsampling_number_of_samples,data_subsampling_sampling_mode,data_subsampling_sampling_seed,tokenizer_full,tokenizer_add_prefix_space,tokenizer_max_len,embedding_data_handler_full,embedding_data_handler_mode,embedding_data_handler_level,data_prep_sampling_method,data_prep_sampling_seed,data_prep_sampling_samples,local_estimates_desc_full,local_estimates_description,local_estimates_samples,local_estimates_zero_vector_handling_mode,local_estimates_deduplication,local_estimates_noise_artificial_noise_mode,local_estimates_noise_distortion,local_estimates_noise_seed,n_neighbors_mode,n_neighbors,model_full,model_classifier_dropout,model_attention_probs_dropout_prob,model_hidden_dropout_prob,model_dropout_mode,model_task,model_checkpoint,model_seed,model_partial_name,model_layer,aggregation,normalization,file_path,file_data,file_data_mean
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base_task=masked_lm_dr=defaults,,,,defaults,masked_lm,-1,,model=roberta-base,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[19.74116528 11.72086929  7.80841785 ...  9.47815951  7.2303791
  9.50249893]",10.703018304575712
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.96984972  7.86551414 10.33735464 ...  7.17378297  9.76436252
  9.70937874]",6.034891123878876
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.17288858  8.24077645 15.92733279 ...  4.22802894  6.06411293
 10.09353787]",7.471046450823462
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[4.23318624 3.6485644  4.87453231 ... 3.75311952 5.59238935 9.27597926],6.377572000654087
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.40485698 6.0150593  9.60964789 ... 2.80271886 5.77252856 7.4954165 ],7.31702845682533
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[10.31269736  7.0794956  12.20060845 ...  8.71217854 11.43845214
 13.77841581]",9.523530246035902
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.60256794  5.56194945  8.35017146 ...  3.76526692  8.53986297
 11.73153515]",7.341206853820152
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.51126565  8.8459497   8.76343477 ...  5.90033898 16.06904776
 11.09672258]",6.954996494727908
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.21509363  7.36881087 10.18660269 ...  4.05290628 11.10682707
 11.11317545]",7.526913381897845
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.22844935 6.43215601 9.79198965 ... 3.66886226 5.1268793  5.11905726],6.816654425448926
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.34016427  3.05775227 11.26039837 ...  4.67509528 13.25697133
 13.3112889 ]",8.191542207038967
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.47235551  3.01890193  8.05297841 ...  3.91293252  3.89507652
 10.29691178]",7.39381540214254
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.36247305  5.6515594   5.51687869 ...  8.77598236 13.28405898
 10.07947539]",7.674634585474188
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.94257606  6.69090174 11.67449176 ...  5.42476364 12.86676317
 11.12165584]",7.913008042713345
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.31323129  4.73369615 14.566736   ...  4.27507816 10.50689784
  7.44129802]",6.976796559542537
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.21512308  8.82900794 10.58536102 ...  8.27252536  9.32072873
 11.0358512 ]",7.098559938850109
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.76547775  3.28588109 10.05592108 ...  4.59693489  9.27485653
  9.50796002]",7.254729377475519
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.85014207  3.42939436  0.25820439 ...  5.09548204  8.60996722
 11.3056355 ]",7.83332117253023
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.16908421  4.29249504  9.16904578 ...  5.69200353 14.5655846
 10.90781847]",7.496722846326823
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.81832085  5.82254865 10.9074674  ...  5.15003383 10.7390627
 12.95399061]",8.583210132443435
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.70211377  7.84507184 10.16311394 ...  2.92338979  9.96787752
 11.89543871]",6.730582937885601
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.32805518  4.724995   12.11384521 ...  7.12691988 11.54673193
 10.08817008]",7.068750721860649
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.07562919 3.52379041 9.44105895 ... 3.72642187 9.89337243 9.97010032],6.676879214322635
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.18088741  4.1563257   6.33413833 ...  3.24601396 12.63670642
  7.66533495]",6.635294732526278
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.33203198 8.69400695 8.52896885 ... 7.13958168 9.6299151  9.89109001],7.05465350803343
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.21166569  3.43644234  5.03030878 ...  3.50331358  8.28594617
 13.2212428 ]",6.5334276943120875
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.17990418  6.13973973 10.48383676 ...  3.36345993  7.607068
  9.96234491]",6.8837924720698656
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.20484213  4.07634104  8.99802272 ...  0.21789402 11.41889764
 12.17172208]",7.094408219239717
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.39695185 5.40882048 8.64520192 ... 4.25387337 8.58341794 9.71952836],6.4567627627324455
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.2326139   4.77591105 12.52589862 ...  3.58361468 11.37483395
 12.25592527]",6.688306985577302
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.84552048  6.23038527 10.86299612 ...  0.32442231 11.15319371
  9.87560869]",6.622070482976769
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.19147617  6.39801395  8.95550349 ...  3.43093646  8.32340741
 11.14555512]",6.589434331984409
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.39130281  0.38999824  8.99087853 ...  1.21534422 10.36634697
  7.67382883]",5.105996862150228
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.63920594  5.67223113 11.32506965 ...  3.22455792 11.09624354
  6.40062952]",5.917324340437805
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.16920551  3.42938063  6.69854848 ...  3.15747998 13.72739572
  8.4732036 ]",6.248589479471576
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.20448765  3.42333991 10.97245958 ...  3.99186771  8.44920329
 11.07800046]",7.264256183339984
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.17504324  3.97365611  9.80538985 ...  0.22862058 12.79847813
  8.34720404]",6.976539232908345
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.20809869  3.91354105 10.78201934 ...  3.08487245 11.77149156
 10.53283805]",6.480079640146591
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.02806711  0.31069752 10.43264828 ...  3.38512446 12.75354385
 10.96605086]",5.644020514525442
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.35690526 4.90284685 6.57252415 ... 3.03537185 4.75679435 5.56132885],4.9498062874288395
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.5345991   2.56400362  6.39480355 ...  5.77606174 10.88951792
 11.36700844]",5.600196841453591
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.17701279  3.3489663   8.89545685 ...  4.37684532  6.51918663
 14.33820459]",6.19643216440209
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.14519783  5.71008044 10.13364247 ...  4.5481389  15.82899225
 11.04793435]",7.450185383095663
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.16353956 3.53197644 8.19238242 ... 3.98773476 8.53597734 7.21475398],6.663372439141335
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.17854757  4.23168028  9.63370675 ...  3.81966557 15.10713711
  6.27599567]",6.717383843861171
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.60298165  6.87198499  0.76238939 ...  2.58607504 10.56067443
 11.8328188 ]",5.284011085592575
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.32023883 2.93211238 8.23637122 ... 2.61652118 6.77070769 5.19821067],4.962791822072289
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.27974359  4.24098322  7.32137951 ...  2.69054729 13.07663464
  9.87370314]",6.444252142037397
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.19659267  3.01580968  9.27737441 ...  3.16906565  7.46905839
 12.43171538]",6.351498212570443
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[1.76270348 7.7846815  6.77827647 ... 3.73553273 9.56019943 4.47092449],4.7522683282044555
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.19646939 3.25003248 8.73547269 ... 2.89512392 9.1333406  8.33258839],6.771492240245791
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.2171692   4.78078755  7.34081519 ...  2.79121777 10.51189953
  7.75573702]",6.06140452845591
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.33085953 6.00117507 7.6928932  ... 3.16680937 4.89347656 5.98264727],5.543578269466737
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.16566949  4.01082964 10.73983442 ...  5.50517723  5.46086187
  9.34546247]",6.677485875842827
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.15600959  2.30704668  8.05040598 ...  4.67761093  8.6162641
 12.94554429]",7.15668766206264
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.16171438  3.40499751  6.97799443 ...  0.21275032 10.11477826
 12.89591929]",6.804387687097707
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.28718096 4.45108977 6.6867908  ... 2.92201879 7.12721505 4.75419292],4.950812416062022
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.27453335  3.85034004  4.0816416  ...  2.79452054 12.31161363
  4.47912563]",6.185377820854813
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.17553387 4.66941674 8.75257489 ... 3.01428276 9.59679258 0.16070458],6.363132374545512
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.07475521 6.10532547 7.97334456 ... 2.88719008 6.69644285 5.79949615],5.177049842550202
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.30182239 4.70146569 9.99431895 ... 4.0059594  4.23330669 9.50981459],6.314693349544621
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.50420916  3.89305185 12.78833664 ...  3.64144934  3.93613981
  4.7403162 ]",5.097968777103942
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.26879745 5.98894334 7.37256679 ... 3.50913447 4.18713027 4.78039573],5.024848552830072
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.19459282 3.68654697 4.0787915  ... 3.41283803 9.46047123 7.32296727],6.498353501510259
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.14444778  3.84672856 11.00014929 ...  3.32194248 10.81058299
  8.17705652]",6.459345552971772
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.75722677  7.48730156 10.30389801 ...  2.3253605  11.80407482
  6.83436881]",4.829268007734297
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.13540076  3.5456484   6.71033737 ...  0.19427898 11.45998726
 12.34065108]",7.025672202935193
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.13378467  4.14164558  8.88785357 ...  0.19930162 10.21729992
 10.84515541]",7.327901113942943
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.34848262 3.19882807 4.45924596 ... 4.11954286 8.73666649 5.9280004 ],5.4216294691558655
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.22483797 5.05407496 6.00466062 ... 3.45619189 5.56401923 5.49267172],4.719372863018935
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.24556795 6.30553057 8.48091183 ... 3.27335009 9.55388894 8.4282983 ],5.517825713097024
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.15830157  3.76692587 11.43576728 ...  2.76302029  5.47205055
  6.96608033]",6.039285217952163
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.28159774  3.41463968  8.99165746 ...  2.82497818  7.49866249
 13.04147067]",5.7328128663084295
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.14681296  4.72704643 12.29416405 ...  2.92414424  9.91236737
  7.64514751]",6.3182051344996
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.11661508 6.13183859 9.3468363  ... 2.47390035 9.7785273  7.39083898],5.273324743373258
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.22352755 3.49520889 6.1412225  ... 3.55247007 4.16266918 5.1615336 ],4.834018249485466
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.39012062  4.91588387  4.38541388 ...  2.62128299  6.96332246
 11.75486067]",5.673337983155521
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.43516491  4.52087687 12.31378135 ...  3.95405763  4.08499152
  8.86201173]",5.419121402880338
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.13914074 3.85252632 8.79009475 ... 0.1633098  9.46735238 9.43179108],7.136698695050222
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.34228296  3.41125046 13.43913854 ...  3.83368337  8.30715448
 13.35332138]",5.7023955161802045
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.28866306 3.48703239 6.32672401 ... 3.38302701 4.66961885 5.90111337],4.8016292568882575
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.23934128  7.35987807 11.1494373  ...  0.27192153  9.42735271
  6.52270093]",5.158196844124756
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.17906512  3.9080419  10.2721006  ...  2.64000333  6.56608793
  0.21862932]",5.4529378520980805
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.15574313  3.23054584  8.53700527 ...  0.18495983  8.03966271
 14.79550134]",6.869637865385981
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.1423956   3.43064173  6.4465882  ...  0.18336391  8.17705871
 13.19132326]",7.0567649581137655
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.44714516  5.22214773 10.99518065 ...  0.31397433 10.61989022
  5.77898754]",4.939723747671124
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.15649195 4.32362606 9.28713211 ... 3.17281775 9.28034616 0.17630039],5.466234094872594
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.23236434 2.88228842 5.86218493 ... 3.65518395 6.05648122 4.09905879],4.744536532882111
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.34946077  3.99340044 12.31796872 ...  3.81617513 10.99244091
 12.7867969 ]",6.137035939957855
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.17058287 3.68842301 8.33011963 ... 3.20405941 9.70644145 3.97846903],5.38743836583581
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.46673949 6.16198926 9.49239927 ... 2.25989803 7.43115407 7.30774762],5.314205586156727
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.23133388 3.13967788 5.06220665 ... 3.65920698 2.94031108 4.5933678 ],4.715421547661619
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.34299995  3.95211038 12.58900272 ...  4.39998449  9.7147033
 11.0953832 ]",5.75855511299359
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.16140433  2.56886153  6.23168631 ...  0.17496782  9.04788862
 12.17113565]",6.870612283443231
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.1459397  2.92601901 8.06169635 ... 0.18331583 9.06511776 7.89425501],7.011082770949037
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.1509164  4.07729097 7.93502479 ... 2.91296638 8.6741179  5.01913349],5.616103836800741
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.10311051 6.11182314 8.27931666 ... 3.04924966 8.47105232 6.17793747],5.137678110974681
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.24556346 3.3992721  4.80771916 ... 3.22081579 3.05934837 4.99892398],4.601692731361751
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.41336631 3.78678942 3.55228157 ... 3.62864608 5.36866803 4.54067369],5.443817849647023
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.32678268  4.05112573  9.48186343 ...  3.09071822  7.67782968
 13.99070196]",5.613434931904593
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.25044459  5.15024942 11.3732547  ...  2.20859944  7.83756249
  6.13099977]",5.039874671725717
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.16388897 3.89761449 9.88554412 ... 2.95543776 7.09920583 5.33619242],5.603071163871693
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.35149352 2.85929891 4.43587484 ... 3.34970416 5.77700416 4.91642783],5.555370273954166
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.24350326 2.68093539 4.33344812 ... 3.00518027 4.1080855  4.2892413 ],4.501712703893646
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.44081502  4.02228425 12.4344418  ...  3.75709852  5.04837139
 12.40567623]",5.3018256502220975
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.15230132  2.66041155  7.96500913 ...  0.17808824 10.2796918
  8.45686663]",7.120094679295642
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.15204183 2.80614462 7.68773979 ... 0.18210721 9.21627886 9.138442  ],6.945663555682268
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.46080922  4.55727922 13.17619296 ...  3.10092367  6.02428053
 17.18474474]",5.56521334774529
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.32339488 3.08012206 4.23614314 ... 3.03441589 5.0548274  4.83124566],5.539126078725118
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.24178468 3.38664919 4.62878448 ... 3.03994332 4.31411416 4.55834489],4.39286691092476
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.11405293  6.39886193 10.05970919 ...  2.99108242  8.35752491
  6.74624327]",4.907772516007898
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.16255661 3.66026967 9.00629986 ... 2.67314338 8.71552115 5.38409602],5.64255296340235
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.23874847 3.39253158 4.24168781 ... 3.13186364 4.47764126 3.82629115],4.440234263678478
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.32105809 3.1359866  3.85556798 ... 3.28632438 5.57636335 4.80079466],5.537046167922258
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.1666052  3.78902127 8.51601794 ... 2.56722383 8.78605154 4.80005426],5.564271063489742
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.48038838 6.41115637 9.90389837 ... 2.71473069 8.24394507 6.19736936],5.095109771161616
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.42352068  4.43570817 14.01151167 ...  3.11416349  6.20091677
 15.02031172]",5.5681186264401505
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.15073712 2.88152801 8.8091437  ... 0.19476896 9.07095057 7.28337868],6.953116563799172


==> figures/mean_over_checkpoints_for_different_seeds.selected.copy_with_exclusions/data_full=data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/data_subsampling_split=dev/data_dataset_seed=None/model_layer=-1/model_partial_name=model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup/local_estimates_desc_full=desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/tokenizer_add_prefix_space=False/raw_data/sorted_data_df.csv <==
data_full,data_dataset_name,data_dataset_seed,data_debug,data_use_context,data_filtering_remove_empty_sequences,data_splitting_mode,data_context,data_feature_column,data_subsampling_full,data_subsampling_split,data_subsampling_number_of_samples,data_subsampling_sampling_mode,data_subsampling_sampling_seed,tokenizer_full,tokenizer_add_prefix_space,tokenizer_max_len,embedding_data_handler_full,embedding_data_handler_mode,embedding_data_handler_level,data_prep_sampling_method,data_prep_sampling_seed,data_prep_sampling_samples,local_estimates_desc_full,local_estimates_description,local_estimates_samples,local_estimates_zero_vector_handling_mode,local_estimates_deduplication,local_estimates_noise_artificial_noise_mode,local_estimates_noise_distortion,local_estimates_noise_seed,n_neighbors_mode,n_neighbors,model_full,model_classifier_dropout,model_attention_probs_dropout_prob,model_hidden_dropout_prob,model_dropout_mode,model_task,model_checkpoint,model_seed,model_partial_name,model_layer,aggregation,normalization,file_path,file_data,file_data_mean
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base_task=masked_lm_dr=defaults,,,,defaults,masked_lm,-1,,model=roberta-base,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[19.74116528 11.72086929  7.80841785 ...  9.47815951  7.2303791
  9.50249893]",10.703018304575712
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[10.31269736  7.0794956  12.20060845 ...  8.71217854 11.43845214
 13.77841581]",9.523530246035902
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.21608139 6.44606629 6.12414042 ... 4.32985257 4.70965986 9.70319793],7.138232735164571
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.17288858  8.24077645 15.92733279 ...  4.22802894  6.06411293
 10.09353787]",7.471046450823462
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.96984972  7.86551414 10.33735464 ...  7.17378297  9.76436252
  9.70937874]",6.034891123878876
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.1622147   6.71055297 12.44622971 ...  3.89258884 11.91323611
  9.94027196]",7.9084401711445835
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.14253935 11.47864806  4.37583319 ...  5.12478423  6.97487683
 11.00806237]",7.169999265236018
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.22907436  4.54933169 12.49260109 ...  3.34677263  5.55505259
 10.45451861]",5.964531968997138
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.61472289  9.27170147  9.69748813 ...  2.84371433 11.2492933
  9.22317041]",6.363467933662064
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.10636514  8.67382255  5.73080267 ...  6.11389319  7.37369069
 14.29137694]",5.524673246943187
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.26552959  3.98967306 11.94319257 ...  3.91994431 11.61722659
 11.16876492]",8.449777646455086
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.37124566 5.01374598 9.60737943 ... 5.97909107 7.24848644 7.56279772],6.214409229339066
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.5302097   5.8057441  10.52249469 ...  3.88392623  8.78386143
 11.57441   ]",6.685717157127391
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.20108268 4.50219825 4.25109962 ... 4.46820683 4.30129299 0.22196503],6.705175086075277
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.14669274  6.54705547 11.01653225 ...  4.09233036 11.67200589
 11.21782629]",7.671917561777425
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.35294828  5.56709901  7.91969312 ...  5.3654706  10.67490177
  9.24827258]",6.379854333736051
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.18540163  5.10349531 11.30709881 ...  3.26522924  9.58990046
  4.88064382]",5.936396274825161
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.58667976  8.28524695 12.6199892  ...  4.31285751 12.50677785
 11.37026009]",5.787437107348854
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.24710256  4.10671979  7.93376308 ...  2.6880172  13.51767726
  4.44689114]",5.514970903651386
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.66146298  6.99389098  9.35320722 ...  4.00567648 15.97369867
  9.90596681]",6.79679449164558
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.17170222  4.79510587 13.32134984 ...  5.1324971   7.72045001
 11.21513688]",7.1050946528076215
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.18677714  3.76588374 10.36049139 ...  2.03977671  8.82737967
  6.22188822]",6.04413361985909
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.19859796  6.71498212  1.05428233 ...  4.36335661  5.18941924
 11.5624541 ]",5.139765135656604
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.31600457  5.84037821  8.20160089 ...  4.6336647  11.81646156
 10.6995504 ]",6.71625562342071
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.4178707   4.56165751 11.50466943 ...  3.56102615 12.95007628
  9.87643521]",6.907544290072421
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.18358767  2.34136698  9.24957656 ...  2.37290972 10.8105913
  3.98322975]",5.8535752750683825
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.29966665  7.00530092 12.23842115 ...  1.92357325  0.97621855
  0.77919337]",5.371293404166883
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.85207429  6.0525669   6.33328126 ...  3.3963487   1.28596651
 13.50591597]",5.842557230425359
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[14.57593816  4.87411171 14.9354823  ...  4.15924523  9.55480135
 10.86928517]",7.58037226898216
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.8450439   3.44335604 10.31021866 ...  3.8879827  11.36014031
 12.36809881]",6.781281786799124
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.19570181  2.73291744 12.15758553 ...  1.91477281 12.76449857
  5.15811433]",5.2486505814657916
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.91647933  8.10304289  8.68457104 ...  3.91888833  0.82361062
 10.45928207]",5.114331770747942
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[1.34862713 1.1715931  1.35632675 ... 1.59503343 7.09077685 9.78878462],4.736403909426837
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[4.69238237 6.40338235 8.08064958 ... 3.3840609  9.58204727 9.35454376],6.922314497002083
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.16907071  4.70430045  5.08136522 ...  2.36413387 12.15077296
  5.79130609]",5.160517494073277
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.48227567  7.32572988  6.03993684 ...  4.79380431 15.53948865
 12.9795241 ]",5.984813914450097
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.1821511   2.13793645 10.37636122 ...  4.26255864 10.91388646
  7.46153454]",6.473698158497586
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.2422945   2.59019301 11.30309811 ...  3.0058897  11.22144604
 10.63933832]",6.864725117961114
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.19649855  7.74136523  0.23532011 ...  2.41045477  6.2465073
 12.55436895]",6.282342016384901
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.19812087  4.0632518  12.41980569 ...  2.62451766  7.21344125
  3.88133854]",4.959405350832554
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.4359172   5.67208152  7.48535434 ...  3.47878124 11.04470018
  6.26441708]",5.840656753236251
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.55409208  5.21959498  4.88563245 ...  2.02946374  5.02409394
 10.20818065]",5.145784667437209
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.15158412  7.70668296 13.32567731 ...  2.67835204 10.74874215
  3.88895897]",5.478411553888555
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.27839275  4.39932436 11.99776637 ...  0.67656746 12.41353419
  7.44268541]",5.371975346620917
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.48629494 1.72852859 5.08404238 ... 3.12465079 6.20721785 8.19803953],6.198291808735529
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.23284739  3.12077278 12.45225296 ...  4.00867843 12.16161412
  8.12661481]",7.077470616181091
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.68594087  4.28209137  0.86343585 ...  3.58602606  6.40739269
 10.58827828]",5.291632490719715
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.40853826  4.30347476  9.91393521 ...  0.55776235 11.99100308
 10.9993333 ]",5.614661277876657
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.18967898  4.10314441  9.99770914 ...  2.72942841 10.12374748
  4.02095116]",5.225174544875788
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.18843931  4.74076442  7.82071504 ...  2.18355069 11.42607143
  5.09197208]",5.0867572084473975
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.44918693  0.77225101  0.90844904 ...  1.18671777  0.66323921
 10.57047165]",4.973348332882962
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[1.00836883 5.74501943 0.75340395 ... 2.6232451  4.5313822  4.48838545],4.788816686878
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.78402177 2.01669149 3.7775555  ... 3.00871111 6.51615052 8.29411969],5.979589994120213
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.09982196  4.29060991  0.86696629 ...  0.79643833 11.02395472
  8.98041057]",5.180861081359399
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.38268675  4.71716324 12.66611199 ...  2.13625541 12.47503227
  7.98276613]",5.321033715903897
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.17417531  6.73671708 10.62174396 ...  1.82308822 12.48317826
  3.70007564]",5.035854356847237
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.69901793  2.08135867 10.70253191 ...  3.12991145 13.91146896
  6.93180794]",6.393510823929819
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.64143202  2.32842828  9.01220441 ...  2.53398285 10.51011469
 12.03080584]",6.674884361746957
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.22575704  7.23284513 11.35123859 ...  5.13365752  8.62017688
  6.66667473]",5.625986994934392
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.15543013 3.49342678 5.00752877 ... 1.91957712 3.75709985 3.22681077],4.553150317664234
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.65265495  4.96121308  0.45790352 ...  3.41921192 10.76725131
  8.6406786 ]",5.6598996783040905
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.15293302 3.64280209 3.80348198 ... 2.25104168 5.63914536 3.71711846],5.02353803477953
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.89396648 5.88647184 0.68391687 ... 1.87029908 0.79078415 1.81199814],4.367082241116596
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[1.34955053 5.92598934 0.79032686 ... 1.00947329 0.94687483 8.93152133],4.514003271667673
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.97649143  2.07014199  9.84210628 ...  3.36819908 12.41251265
  7.36403228]",6.167393967522547
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.10943779 2.06975066 9.16278743 ... 2.86369367 8.8807474  7.11068941],5.9352614756609645
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.15299332  3.23377816  6.61028147 ...  2.05326979 12.78860082
  4.06418623]",5.113342534257159
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.47906448 6.64722332 7.41422006 ... 2.76022528 0.36591706 6.14907125],4.60943045022168
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.47574661 5.93850554 0.42812975 ... 2.06591632 6.5617922  7.18448936],4.879716509329792
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.33278332 6.18951412 8.43956875 ... 2.64471406 0.24917003 7.22090374],5.635780451920689
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.14955542  2.97941496  8.15151688 ...  2.3294149  10.70093887
  4.52515704]",4.242455980136101
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.90999412  7.29343751  0.61697336 ...  0.87080212  9.14602847
 13.73597407]",5.426670529146047
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.72570356  1.6619991  12.00992811 ...  2.57065838  4.44845191
  8.2954502 ]",6.16021190781943
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.38687844  1.65005879 13.10494687 ...  2.48302716 10.94300334
  8.23717629]",6.376468057540465
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.95850665 0.88836937 0.93125994 ... 1.00695333 5.66567371 9.54432738],4.537797902473698
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.23300869 5.38182331 0.2199354  ... 2.36433315 6.14479379 5.92185087],5.3296656583922815
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.17440017 2.74800191 3.14420604 ... 2.52269802 9.01524663 3.08507708],4.5266451889868025
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.89329435  6.28333535  0.53290531 ...  0.98565731  4.96219002
 11.91260988]",4.6858192234643505
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.14017276 2.37909211 9.53992474 ... 2.18806549 6.52488083 3.09536532],4.090169824602332
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.29706465  4.59463528  6.43723633 ...  2.4611732   6.96809127
 11.20282022]",5.320066358724278
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.8847862   1.90580858 10.18952804 ...  4.79679167 14.59031742
  9.68002983]",6.27615088876392
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-37275_task=masked_lm_dr=defaults,,,,defaults,masked_lm,37275,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-37275_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.30131454 2.06883312 3.15532135 ... 2.11763392 7.02131876 2.91059033],4.124540110010725
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-37275_task=masked_lm_dr=defaults,,,,defaults,masked_lm,37275,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-37275_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.42971422 3.62083974 7.03758981 ... 2.32606229 8.38184745 8.38484602],5.41077006325892
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-37275_task=masked_lm_dr=defaults,,,,defaults,masked_lm,37275,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-37275_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.84640978  5.58233858  0.90071274 ...  0.71888993  5.34852194
 10.92864369]",4.617247985899709
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-39050_task=masked_lm_dr=defaults,,,,defaults,masked_lm,39050,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-39050_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.13126072  4.13724094  0.28701532 ...  2.01150111 12.12441126
 12.96704039]",5.9879980728317035
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-39050_task=masked_lm_dr=defaults,,,,defaults,masked_lm,39050,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-39050_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.98798213 2.16713912 7.43600014 ... 2.22983372 8.16416213 3.05937303],4.331524020000937
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-39050_task=masked_lm_dr=defaults,,,,defaults,masked_lm,39050,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-39050_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.7744474  6.27017345 0.8749213  ... 0.57571899 4.7139136  9.90631218],5.062945120766945
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-39050_task=masked_lm_dr=defaults,,,,defaults,masked_lm,39050,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-39050_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.87489427 2.0985874  8.87953279 ... 2.12879702 8.77228952 6.89509344],6.116847605741256
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-40825_task=masked_lm_dr=defaults,,,,defaults,masked_lm,40825,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-40825_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.51049566 7.13335783 6.20619539 ... 0.43387075 6.11294123 6.34200383],4.80305067860045
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-40825_task=masked_lm_dr=defaults,,,,defaults,masked_lm,40825,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-40825_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.12515129 2.60611021 5.55175237 ... 1.56349701 9.1913371  2.88112983],4.559053976788712
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-40825_task=masked_lm_dr=defaults,,,,defaults,masked_lm,40825,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-40825_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.72851638  6.17360236  3.3610416  ...  0.45459476  5.90301187
 11.30813915]",5.2668026162345285
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-40825_task=masked_lm_dr=defaults,,,,defaults,masked_lm,40825,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-40825_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.13992842  2.49878831 13.06374418 ...  2.36354666  6.62031886
  5.81216788]",5.6545628116744515
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-42600_task=masked_lm_dr=defaults,,,,defaults,masked_lm,42600,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-42600_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.1237256   2.81476563 10.09047151 ...  2.67409673  4.21877891
  7.38893771]",5.847651075611028
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-42600_task=masked_lm_dr=defaults,,,,defaults,masked_lm,42600,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-42600_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.81658666  7.09248741  0.30559043 ...  0.64575358 10.72013429
 10.18359265]",5.024910228815899
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-42600_task=masked_lm_dr=defaults,,,,defaults,masked_lm,42600,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-42600_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[1.886816   2.59170833 6.1474713  ... 1.9295469  6.31786135 2.95586025],4.529084239532619
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-42600_task=masked_lm_dr=defaults,,,,defaults,masked_lm,42600,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-42600_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.18028294 4.41656706 6.67620049 ... 2.40454117 0.30481228 7.55472019],5.088495474939033
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-44375_task=masked_lm_dr=defaults,,,,defaults,masked_lm,44375,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-44375_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.44877032  6.84788328  0.42945636 ...  0.61471646  6.41702199
 13.03561567]",4.988731300316978
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-44375_task=masked_lm_dr=defaults,,,,defaults,masked_lm,44375,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-44375_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.22042335 2.65480898 4.31036625 ... 2.86612977 5.9376844  3.16548019],4.1211359272902035
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-44375_task=masked_lm_dr=defaults,,,,defaults,masked_lm,44375,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-44375_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.16600975 5.71375185 4.29804949 ... 2.65833853 6.37834675 4.6087111 ],4.826039120747777
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-44375_task=masked_lm_dr=defaults,,,,defaults,masked_lm,44375,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-44375_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.04745257  3.22491283 14.72690933 ...  2.80244707 10.10327339
  7.77563638]",6.013883744922412
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-46150_task=masked_lm_dr=defaults,,,,defaults,masked_lm,46150,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-46150_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.82635085  6.2206448   0.59114988 ...  0.65730632  6.28136935
 14.85121659]",4.900276212255089
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-46150_task=masked_lm_dr=defaults,,,,defaults,masked_lm,46150,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-46150_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.45303771 5.40341744 5.61850685 ... 2.48163896 0.3173259  4.57787186],5.436855583419495
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-46150_task=masked_lm_dr=defaults,,,,defaults,masked_lm,46150,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-46150_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.15368575 2.88346831 9.53656451 ... 2.15623479 9.78829921 1.70200859],5.070588875030854
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-46150_task=masked_lm_dr=defaults,,,,defaults,masked_lm,46150,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-46150_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[10.09921981  2.61612454  5.40411584 ...  2.8209536  11.5914714
  5.79813084]",6.224747878756181
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-47925_task=masked_lm_dr=defaults,,,,defaults,masked_lm,47925,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-47925_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.060442   2.33652032 7.84471413 ... 3.19299361 9.57204299 8.44846955],6.821919505502522
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-47925_task=masked_lm_dr=defaults,,,,defaults,masked_lm,47925,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-47925_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.2788484   5.72426229  0.35835979 ...  3.17202523 11.2223364
  9.61388592]",5.469634161170897
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-47925_task=masked_lm_dr=defaults,,,,defaults,masked_lm,47925,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-47925_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.69298862 5.93385279 7.84260997 ... 2.74446543 0.39144773 5.3788536 ],5.1341673789952065
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-47925_task=masked_lm_dr=defaults,,,,defaults,masked_lm,47925,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-47925_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.21376791 3.56808492 5.76161172 ... 3.10911844 6.78968065 2.77277812],4.32760470108612
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-49700_task=masked_lm_dr=defaults,,,,defaults,masked_lm,49700,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-49700_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.64846062 1.8082367  9.29509976 ... 3.06627822 5.55491107 6.38522594],6.021983115910261
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-49700_task=masked_lm_dr=defaults,,,,defaults,masked_lm,49700,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-49700_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.1924495  2.26986342 8.77903676 ... 1.99913708 7.50759521 3.30498518],4.637935866902096
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-49700_task=masked_lm_dr=defaults,,,,defaults,masked_lm,49700,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-49700_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[1.23973177 8.78210324 7.14528839 ... 1.01950741 0.90600227 8.87803458],4.563707666587182
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-49700_task=masked_lm_dr=defaults,,,,defaults,masked_lm,49700,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-49700_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.47452215  5.41137484  0.26147087 ... 12.12694708  8.53982066
  6.99984548]",5.767537786532078
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-51475_task=masked_lm_dr=defaults,,,,defaults,masked_lm,51475,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-51475_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.63563836  2.17762538 12.87713261 ...  2.53622036 10.30396341
  9.21136166]",6.150432938319178
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-51475_task=masked_lm_dr=defaults,,,,defaults,masked_lm,51475,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-51475_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[1.10628218 4.61853161 0.69063286 ... 1.02994568 5.31225831 6.78715231],4.5254281574094115
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-51475_task=masked_lm_dr=defaults,,,,defaults,masked_lm,51475,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-51475_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.54589301 4.75190514 5.32161807 ... 0.26887042 5.18371348 5.77003856],5.254717114976036
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-51475_task=masked_lm_dr=defaults,,,,defaults,masked_lm,51475,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-51475_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.16612535 2.12537689 6.56330928 ... 2.46276961 3.02965701 2.92327749],4.545117485173059
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-53250_task=masked_lm_dr=defaults,,,,defaults,masked_lm,53250,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-53250_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.99985904  1.85546419 12.91237661 ...  3.44936261 10.57542424
  4.94727913]",6.064736038512588
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-53250_task=masked_lm_dr=defaults,,,,defaults,masked_lm,53250,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-53250_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.28894556 4.58075272 0.25725729 ... 4.85395283 4.58874033 8.63895795],5.911515450235922
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-53250_task=masked_lm_dr=defaults,,,,defaults,masked_lm,53250,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-53250_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.28607846 4.59852562 4.58867924 ... 0.45119859 6.61298174 7.8925347 ],4.777372467751537
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-53250_task=masked_lm_dr=defaults,,,,defaults,masked_lm,53250,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-53250_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.18545263 2.61717135 7.72314453 ... 2.3601522  5.56283822 2.72987915],4.147301971889521
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-55025_task=masked_lm_dr=defaults,,,,defaults,masked_lm,55025,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-55025_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.29675777  3.81855255  0.21666645 ...  2.75615435  7.39527674
 11.91890875]",4.923173388728214
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-55025_task=masked_lm_dr=defaults,,,,defaults,masked_lm,55025,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-55025_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[1.67731774 5.57998385 6.846168   ... 0.41340442 0.41978245 8.42919593],5.04157498553788
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-55025_task=masked_lm_dr=defaults,,,,defaults,masked_lm,55025,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-55025_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.15807734 2.07708798 5.1953092  ... 2.20904606 6.35879553 4.09929538],4.252972659887039
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-55025_task=masked_lm_dr=defaults,,,,defaults,masked_lm,55025,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-55025_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.53781328 2.94744813 8.67444906 ... 2.34479134 6.26752081 5.57819318],6.3103123208691985
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-56800_task=masked_lm_dr=defaults,,,,defaults,masked_lm,56800,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-56800_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.91703101 2.57368383 5.57801678 ... 2.8925167  8.43634175 6.92200426],5.611043604724803
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-56800_task=masked_lm_dr=defaults,,,,defaults,masked_lm,56800,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-56800_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.13888715 2.3849074  7.01725408 ... 2.68164914 4.77327852 3.59323   ],4.186773973241037
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-56800_task=masked_lm_dr=defaults,,,,defaults,masked_lm,56800,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-56800_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.5032766  4.35019392 5.38428262 ... 0.33941515 4.93464279 4.41655914],4.289138089855813
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-56800_task=masked_lm_dr=defaults,,,,defaults,masked_lm,56800,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-56800_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.32400478 3.44559107 0.26942158 ... 5.27716773 5.38582489 7.70504068],4.887415036051327
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-58575_task=masked_lm_dr=defaults,,,,defaults,masked_lm,58575,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-58575_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.23455429  2.00241734 12.16603919 ...  2.54392998  9.62339092
  4.95209405]",6.145575974922432
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-58575_task=masked_lm_dr=defaults,,,,defaults,masked_lm,58575,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-58575_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.30182292  4.62686449  5.29457569 ...  2.06672454 10.6506685
  7.84720076]",5.249483423768766
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-58575_task=masked_lm_dr=defaults,,,,defaults,masked_lm,58575,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-58575_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.45593899  4.36080113  7.11341704 ...  0.33827514  4.7298503
 10.62096878]",5.045199604551241
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-58575_task=masked_lm_dr=defaults,,,,defaults,masked_lm,58575,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-58575_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.15094189 2.03900086 3.924304   ... 3.78110379 6.61010441 3.53112605],4.005756025951003
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-60350_task=masked_lm_dr=defaults,,,,defaults,masked_lm,60350,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-60350_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.20297151 4.87059971 8.26239402 ... 2.19083082 8.42802607 8.73243892],5.232906078964401
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-60350_task=masked_lm_dr=defaults,,,,defaults,masked_lm,60350,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-60350_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.14608161 2.02032294 7.19229648 ... 2.70601172 7.81630581 3.04767137],4.290299966234782
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-60350_task=masked_lm_dr=defaults,,,,defaults,masked_lm,60350,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-60350_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.10611125 4.17900746 6.50071815 ... 0.32927939 4.91739053 5.34197983],4.93280791479131
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-60350_task=masked_lm_dr=defaults,,,,defaults,masked_lm,60350,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-60350_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[4.05879955 2.95366413 9.97462173 ... 2.77749166 5.92848628 4.2674996 ],5.78973913936638
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-62125_task=masked_lm_dr=defaults,,,,defaults,masked_lm,62125,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-62125_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.94096442 4.26416395 0.35658667 ... 0.89342863 5.32640838 7.04011477],4.874731621019759
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-62125_task=masked_lm_dr=defaults,,,,defaults,masked_lm,62125,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-62125_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.16937805  1.63148423 10.04972285 ...  3.69540717  7.3218983
  4.40681633]",4.518869649063978
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-62125_task=masked_lm_dr=defaults,,,,defaults,masked_lm,62125,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-62125_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.27431017 5.19240452 5.17572248 ... 0.32921024 0.37937665 7.59317431],4.607007187652779
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-62125_task=masked_lm_dr=defaults,,,,defaults,masked_lm,62125,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-62125_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[4.78606611 2.17390824 7.984344   ... 2.88524267 8.79392761 7.50134485],6.214967625209316
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-63900_task=masked_lm_dr=defaults,,,,defaults,masked_lm,63900,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-63900_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.10601074  2.64708199 14.2727764  ...  1.9733272   3.33944468
  4.8974009 ]",5.50370888841298
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-63900_task=masked_lm_dr=defaults,,,,defaults,masked_lm,63900,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-63900_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.464825    7.16930246  0.24718588 ...  0.26188405  4.19872844
 10.93252341]",4.8437879462243245
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-63900_task=masked_lm_dr=defaults,,,,defaults,masked_lm,63900,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-63900_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.91093304 4.71791671 7.75392986 ... 0.68650494 4.39737363 5.56524082],4.5512985381309194
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-63900_task=masked_lm_dr=defaults,,,,defaults,masked_lm,63900,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-63900_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.13392383 2.03787074 6.86936777 ... 2.10012578 5.97876992 2.48175789],4.149391040811114
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-65675_task=masked_lm_dr=defaults,,,,defaults,masked_lm,65675,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-65675_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.23726687 4.92605315 5.43267398 ... 2.26726573 3.2243974  9.14792112],5.536105494762467
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-65675_task=masked_lm_dr=defaults,,,,defaults,masked_lm,65675,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-65675_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.09678374 1.94075721 6.19785657 ... 3.40797424 9.20007877 2.28717946],4.368399987718319
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-65675_task=masked_lm_dr=defaults,,,,defaults,masked_lm,65675,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-65675_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.38756653 5.0016664  3.68091031 ... 2.02471427 0.28972868 3.02342031],3.9618502846181456
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-65675_task=masked_lm_dr=defaults,,,,defaults,masked_lm,65675,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-65675_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.45837482 2.54149563 9.3643221  ... 2.88185605 4.47015225 4.75158289],5.691133786623931
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-67450_task=masked_lm_dr=defaults,,,,defaults,masked_lm,67450,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-67450_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.26273887 3.98751897 0.19796178 ... 2.97732339 3.35263601 8.36691668],4.889950596965849
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-67450_task=masked_lm_dr=defaults,,,,defaults,masked_lm,67450,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-67450_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.86174518 4.985199   0.31893928 ... 0.32080436 0.33208686 2.83129606],4.274555293055963
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-67450_task=masked_lm_dr=defaults,,,,defaults,masked_lm,67450,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-67450_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.13202194  1.73821407  5.85270932 ...  2.98753678 10.57347754
  3.54537541]",4.506590651081142
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-67450_task=masked_lm_dr=defaults,,,,defaults,masked_lm,67450,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-67450_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.97664893 2.99524173 7.81596583 ... 2.7290656  6.23918764 6.86625045],6.121615489271475
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-69225_task=masked_lm_dr=defaults,,,,defaults,masked_lm,69225,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-69225_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.23157538  2.78024613 11.3856903  ...  2.50008608  3.0950375
  8.96870545]",6.249108594125829
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-69225_task=masked_lm_dr=defaults,,,,defaults,masked_lm,69225,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-69225_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.21770339  5.3659387   0.16427518 ...  0.28821045 10.08118293
  7.58902201]",4.839089779662641
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-69225_task=masked_lm_dr=defaults,,,,defaults,masked_lm,69225,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-69225_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.13359561  2.67798296 10.40827695 ...  2.35065926  9.78448631
  3.25630622]",4.725022580517327
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-69225_task=masked_lm_dr=defaults,,,,defaults,masked_lm,69225,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-69225_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.23274697 5.5775944  5.45243537 ... 2.36710227 6.29850145 4.88252787],4.509853040929993
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-71000_task=masked_lm_dr=defaults,,,,defaults,masked_lm,71000,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-71000_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.19301757 8.04446126 0.18297471 ... 3.47710981 8.64392094 8.25109772],5.386146008387708
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-71000_task=masked_lm_dr=defaults,,,,defaults,masked_lm,71000,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-71000_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.26796684 6.20613001 5.1569362  ... 2.32424475 3.13113443 3.79226752],4.405069877456241
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-71000_task=masked_lm_dr=defaults,,,,defaults,masked_lm,71000,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-71000_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.14474588  1.84354349  4.12039201 ...  2.80649206 12.31200632
  5.58794638]",4.538523775570528
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-71000_task=masked_lm_dr=defaults,,,,defaults,masked_lm,71000,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-71000_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.98068759  2.97830993  8.24777661 ...  0.25746791 10.94064347
  8.03241808]",5.604419857801758
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-72775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,72775,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-72775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.16469043  5.65755777  0.20159209 ...  2.00817879  4.88772639
 11.31905655]",5.07170965323597
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-72775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,72775,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-72775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.12667329  2.05056469  8.81512046 ...  2.64505626 10.03193565
  3.34666385]",4.504140427192088
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-72775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,72775,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-72775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.36393714 6.12951305 5.24664561 ... 2.77247479 4.73742541 4.88329293],4.790335245699605
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-72775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,72775,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-72775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.28495514 2.68157797 8.8842709  ... 3.00749691 4.62441374 6.47320926],5.937302568129052
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-74550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,74550,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-74550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.62244122 2.51656659 8.40128315 ... 2.85719788 4.68808486 6.47963094],5.885671978617282
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-74550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,74550,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-74550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.22789715 7.14709271 0.1868082  ... 2.79084966 7.47576297 9.56113557],5.4493040503781565
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-74550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,74550,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-74550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.27255525 6.15741443 4.88791816 ... 2.98907706 5.94069191 3.51966682],5.008545379027426
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-74550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,74550,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-74550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.12469423  3.22679758  7.27392484 ...  3.94241844 12.16143717
  3.26168032]",5.147949233071179
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-76325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,76325,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-76325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.98889823  2.25603426 10.33994205 ...  2.6433433   3.12919922
  5.19680601]",5.7615893691202755
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-76325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,76325,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-76325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.35529784 7.51115688 0.19830947 ... 0.40349323 8.62960231 9.97862926],5.138932058589154
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-76325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,76325,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-76325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.12380582 2.39108815 6.09901547 ... 2.9843869  8.8107484  3.549264  ],4.307965555645149
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-76325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,76325,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-76325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.29371204 5.43491786 6.81963877 ... 2.27477675 6.7729757  6.19569243],5.262018231726112
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-78100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,78100,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-78100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.18586475  2.4214306   0.20659913 ...  3.19285969 10.24847786
  9.15380829]",4.784625035638976
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-78100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,78100,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-78100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.19760611 5.02431957 6.85144225 ... 2.28110538 3.83441692 8.75993873],4.884619942245902
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-78100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,78100,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-78100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.13980614  2.31428732 11.1040925  ...  2.12599636 12.559004
  2.67578172]",4.256741738335288
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-78100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,78100,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-78100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.74549081 1.95058848 6.27812409 ... 2.89314944 5.95597067 8.18241925],5.904980114183736
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-79875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,79875,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-79875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.13462575  1.89757459  3.78943692 ...  3.21388023 14.63270165
  3.38902698]",4.099046099633711
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-79875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,79875,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-79875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.21849516 5.75689996 4.63251879 ... 2.84980703 7.59054636 6.38493225],4.65407609672478
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-79875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,79875,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-79875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.22902793  2.26507235  0.17621899 ...  2.56903039 14.99373599
 11.04458765]",5.3632619499315854
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-79875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,79875,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-79875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.07709348  2.75127829 12.58958508 ...  2.79146002  9.26790915
  7.87152081]",5.982354140536263
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-81650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,81650,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-81650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.59474563  7.06933259  0.25873452 ...  3.13904148 10.70454013
  5.0381937 ]",4.721401519316363
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-81650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,81650,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-81650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.21554508 6.4937435  7.08000511 ... 3.68083601 6.24922835 5.02231072],5.048328551259426
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-81650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,81650,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-81650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.17041315  2.06101234  7.0763787  ...  2.89147459 10.76715761
  3.96695153]",4.040805135354303
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-81650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,81650,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-81650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.48805088 1.98556178 6.33194102 ... 2.63878992 6.03516283 5.53325308],5.775060532859207
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-83425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,83425,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-83425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.18545334 7.781534   0.225725   ... 2.99254443 6.04676125 8.73052249],5.285212891401954
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-83425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,83425,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-83425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.21203308 7.47996112 6.81890759 ... 2.25741443 4.12369801 4.18521529],4.770309372902518
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-83425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,83425,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-83425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.15792987 1.65240703 9.66289917 ... 3.38920597 5.79233425 3.85951314],4.6485021994282185
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-83425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,83425,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-83425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[4.66361352 1.93943681 6.90005192 ... 2.9392857  4.51268553 8.73162123],5.815056704812002
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-85200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,85200,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-85200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.80953402  1.91893088 12.09820283 ...  3.06704453  8.0621697
  8.38533013]",6.594079825516021
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-85200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,85200,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-85200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.20347323  7.60713226  0.23122513 ...  3.39521375 11.431268
  8.19584437]",5.129187828793573
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-85200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,85200,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-85200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.26052211 5.53253411 7.76828264 ... 3.33825199 3.62121206 4.30932803],5.066470236599326
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-85200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,85200,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-85200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.14621069  2.65312312  7.38796861 ...  2.56092889 11.59940816
  3.03792347]",4.860665221501497
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-86975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,86975,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-86975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.15303171  2.09437897  6.42124655 ...  2.46161012 10.2888493
  5.03710813]",4.1740514824758055
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-86975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,86975,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-86975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.2471104  8.18370767 3.90199313 ... 3.26058993 0.29323977 9.0970362 ],4.2876232553442
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-86975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,86975,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-86975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.1926464   6.57938112  0.16523287 ... 10.74720112  7.45471257
 11.12826978]",5.561959547948342
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-86975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,86975,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-86975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[4.49806195 3.11646898 9.43378132 ... 2.79406962 6.54135414 9.24934678],6.124933363185885
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-88750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,88750,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-88750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.4901981  6.54354213 0.21349431 ... 3.46148334 5.92588778 7.44692197],5.505436603603103
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-88750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,88750,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-88750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.49050917 8.13742368 1.23824888 ... 0.98827522 1.0138397  4.22549863],4.200488977898312
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-88750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,88750,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-88750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.14166504  2.03462393  6.46023696 ...  2.73162732 11.07649725
  3.71366031]",4.402060983013546
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-88750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,88750,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-88750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.76094102 2.35862464 6.51279336 ... 2.56533464 8.38957298 6.63738638],5.761361274043942


==> figures/mean_over_checkpoints_for_different_seeds.selected.copy_with_exclusions/data_full=data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/data_subsampling_split=dev/data_dataset_seed=None/model_layer=-1/model_partial_name=model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup/local_estimates_desc_full=desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/tokenizer_add_prefix_space=False/raw_data/sorted_data_df.csv <==
data_full,data_dataset_name,data_dataset_seed,data_debug,data_use_context,data_filtering_remove_empty_sequences,data_splitting_mode,data_context,data_feature_column,data_subsampling_full,data_subsampling_split,data_subsampling_number_of_samples,data_subsampling_sampling_mode,data_subsampling_sampling_seed,tokenizer_full,tokenizer_add_prefix_space,tokenizer_max_len,embedding_data_handler_full,embedding_data_handler_mode,embedding_data_handler_level,data_prep_sampling_method,data_prep_sampling_seed,data_prep_sampling_samples,local_estimates_desc_full,local_estimates_description,local_estimates_samples,local_estimates_zero_vector_handling_mode,local_estimates_deduplication,local_estimates_noise_artificial_noise_mode,local_estimates_noise_distortion,local_estimates_noise_seed,n_neighbors_mode,n_neighbors,model_full,model_classifier_dropout,model_attention_probs_dropout_prob,model_hidden_dropout_prob,model_dropout_mode,model_task,model_checkpoint,model_seed,model_partial_name,model_layer,aggregation,normalization,file_path,file_data,file_data_mean
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base_task=masked_lm_dr=defaults,,,,defaults,masked_lm,-1,,model=roberta-base,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[19.74116528 11.72086929  7.80841785 ...  9.47815951  7.2303791
  9.50249893]",10.703018304575712
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[10.31269736  7.0794956  12.20060845 ...  8.71217854 11.43845214
 13.77841581]",9.523530246035902
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.21608139 6.44606629 6.12414042 ... 4.32985257 4.70965986 9.70319793],7.138232735164571
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.96984972  7.86551414 10.33735464 ...  7.17378297  9.76436252
  9.70937874]",6.034891123878876
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.17288858  8.24077645 15.92733279 ...  4.22802894  6.06411293
 10.09353787]",7.471046450823462
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.17895308  9.29677268  4.97084881 ...  5.34323971  6.11774744
 10.21518102]",7.3680749242877726
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[1.3982662  6.4395139  8.68113454 ... 7.96250647 1.3999326  1.98157418],5.282975239651888
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.3271937   9.37436931 10.73734492 ...  3.50390756  9.5129154
 10.72773907]",7.721748496606297
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.29273745 4.49362563 9.69559921 ... 5.53675022 7.85153466 8.39292293],7.329801422521496
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.78736107 6.91328905 9.45394286 ... 3.58354965 7.86015645 9.89867259],5.346222949318265
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.86204891  9.43998517 13.41599082 ...  6.30862275 10.51722099
 11.00476894]",8.57684856583659
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.49575266  8.21413175 10.06269549 ...  3.77223502  9.60079986
 10.57486167]",6.995675073362056
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.33313238  5.08455947 11.61907616 ...  7.49017033  9.92150394
  9.57100901]",6.716494886216938
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.25823776  5.49067002 12.34512303 ...  5.79203219  8.9277218
  8.64657473]",7.876747484547226
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.29548849  6.25495967  5.40949616 ...  4.57941565  5.52249086
 10.78650248]",5.957508046353851
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.7178661   6.42754618 10.30958934 ...  2.67801265 10.74098849
 11.70146592]",5.377646987158556
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.25609408  7.35732322 13.07683353 ...  4.44314835  6.90154623
  6.21469863]",5.66391806541566
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.55094829  6.19967874 10.9608651  ...  3.58416528  5.93439404
  4.00181494]",4.877076724373825
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.56458795  0.44126641  0.86999056 ...  0.68923548  0.44172893
 13.72010628]",5.7169086656805765
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.55243796  4.29377787 10.66861553 ...  0.93217261 12.21702597
 11.20646015]",7.063905352560962
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.02865973  7.85527708  4.16024108 ...  3.5848891   5.89913378
 12.06654778]",5.230664090834367
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.2652491   4.05866979  9.75281878 ...  3.83561473 13.59928749
  5.2306564 ]",5.888282577929358
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.25359913  4.39312397 11.1371781  ...  7.31170838 14.43330453
 12.23075128]",7.571869874124012
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[1.9935692  7.65719862 1.25185052 ... 1.21525872 7.9641696  8.74041036],4.811121507172523
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[1.55478494 7.4108536  1.13594066 ... 3.30451675 1.20595655 1.18757394],4.213615007864252
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.44178829  4.5009194   7.23538625 ...  2.45678691  8.41582551
 14.11958485]",5.544094084566258
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.88847661  3.33010099  0.35634788 ...  2.8853699   6.58043975
 12.13391572]",5.880724453162644
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.98673886  4.21475659 11.1160401  ...  4.12279877 10.86607683
  8.7264363 ]",8.358329209543562
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.75774552  5.59130712  4.37849864 ...  3.30500038  2.76740455
 13.46870539]",5.495123013456156
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.78028755 4.82627664 5.98113535 ... 2.78765754 8.42889951 9.03523666],4.843520235639694
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.21348743  3.8739858  11.77776434 ...  3.94560641 11.4845377
  8.39334174]",7.343702223563539
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.53064476  6.97897379  1.09022843 ...  3.81572594  7.07370923
 12.67784187]",5.4934232469607585
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.16857294  6.57290879 10.44798793 ...  8.17579435  6.92717028
 14.86444584]",7.356874689618095
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.48929195 5.98149911 0.74614118 ... 3.95892012 5.46231034 9.04082059],5.295066415788658
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.17641321 2.22431236 7.13761367 ... 4.31162327 8.67304063 8.43607353],7.3679455073192734
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.27152061  5.19438934 13.32461154 ...  3.22316772  9.78158454
  6.08370072]",6.068954064031929
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.22990332  6.97413506  6.17172831 ...  5.23308989  4.4908434
 11.21490786]",6.077381937327461
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.20039144  5.2454767   8.20465386 ...  2.94107659  4.45171845
 13.64694698]",6.029764942867092
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.35819347  6.2368559   8.05514695 ...  2.99425237 11.25462548
  7.554111  ]",4.4214376526188515
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.70627565  3.6455542   7.59983258 ...  3.47746921 11.18722684
  7.84622382]",8.079594756554911
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.26588574  8.54766623  9.36560001 ... 10.04677811  5.23020085
  4.1161228 ]",5.060538259564035
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.19156891  5.74714342  5.01892293 ...  2.75646574  3.11804445
 12.19639202]",5.831357910924789
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.31647904 3.04359319 3.52092817 ... 2.78146434 3.6530206  4.37332761],5.141612954598769
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.32345903  7.46901119 14.05659252 ...  6.15006035  8.68835543
  8.88595121]",5.014370165972977
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.20102377  3.71446592 11.5290315  ...  4.49972562 10.71319706
  8.87304247]",7.567667246624299
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.13417883  5.7593598   6.73503572 ...  3.78581236  3.48925416
 10.08913167]",5.987674710116218
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.34591917 3.27045438 9.56387181 ... 3.65427024 3.51762973 8.56231476],6.459137067874511
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.32899873  5.99129964 12.13066057 ...  5.77851365  5.12356257
  6.2504803 ]",4.905665640248116
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.56570733 3.00737933 7.01322764 ... 2.97922552 3.87273914 4.25394088],4.347336065090301
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.74422296 3.47364653 1.71767884 ... 2.52143064 5.89549683 8.53360622],4.006829485576247
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.60774548 5.59402425 8.99402736 ... 4.81813624 8.20764964 8.36223219],4.963372612976903
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.29929318  3.0034073  12.87579346 ...  1.82901707  8.5423973
  9.86523637]",6.79839606677221
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.20946134  6.60206949  3.19796723 ...  2.51308116  4.14093816
 11.76709567]",5.535008047912374
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.16809411 4.33664918 5.22095533 ... 2.13536145 3.79280253 9.06517574],6.234274277570969
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.56213863  4.77900065 11.98680095 ...  3.63006439 14.86056199
 11.43234765]",5.778867195251521
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.48593313  5.57440635  9.11224403 ...  8.57810062  8.43512486
 11.39121254]",5.185477921608257
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.67674116 5.11930194 5.30340197 ... 2.38338529 3.73680323 3.71190035],3.95228015054069
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.28004209  4.03550204 10.01523825 ...  3.17690794 11.05917485
  6.62335328]",6.801867657879808
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.59130918 7.26828702 6.64096279 ... 6.68865602 5.23761079 5.08510901],4.649747070388575
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.83424546 4.27158603 0.67259232 ... 3.35719953 6.04827936 5.92376698],4.679846818899424
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.16908039  5.21304621  3.9787687  ...  5.43136458  5.89440755
 13.9878431 ]",6.2560963656691
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.38476596  4.09013741 12.72076755 ...  2.12310372  4.09430152
  4.93354484]",4.787530664420004
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.14328366  2.63801003 10.34940614 ...  3.68645828  7.30154139
 11.56493712]",7.145333897383651
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.62926184  5.58822429  7.29617896 ...  2.81665813 10.72849026
  6.34903799]",5.296363330136328
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.16665655  6.96811729  3.41822499 ...  9.18030991  4.95313819
 12.76801408]",5.980545695556901
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.29720938 3.79009067 5.91065808 ... 2.67512187 3.46346045 3.23671879],5.022822884464338
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.21568505  2.52080762 10.72654453 ...  2.73880718  4.35455965
 10.37298232]",6.95555964685792
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.25784375  4.69723723  4.62013503 ...  4.53658152 10.42796947
  3.90999415]",4.93079996619168
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.14487452  8.97442105  3.26918142 ...  2.73599567 14.61728697
  8.3529876 ]",5.979733890555494
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.15193216 0.52083257 8.78404455 ... 3.04130216 5.06840395 6.0867319 ],5.095429894441674
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.17531445  4.02274801 13.5101071  ...  2.17625845 12.83259726
 11.7000554 ]",7.257130642710337
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.31732376 2.19511503 6.81056724 ... 2.11104188 3.70719712 5.0691614 ],4.636624797593627
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.14208032 5.70284525 4.21869501 ... 8.76258175 5.88550893 9.83116497],6.086450502416402
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.15515489  6.59257294  3.61261371 ...  3.61002667  4.18701288
 12.04501523]",5.864569059859472
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.66368195  0.49752262 10.10425327 ...  5.60135656 11.52488966
  8.04466881]",5.697541537531668
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.24093936  3.16226915 10.02693526 ...  3.12797805 15.98988928
  9.00430195]",6.326986203996978
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.30067341 3.08667168 4.9347309  ... 2.4057127  4.89647364 3.37550631],4.79043611755031
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.13727692  6.94026237  3.99004727 ...  7.35288907 10.11173548
 11.34929101]",5.979417881631554
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.57489637 3.61453709 6.21556874 ... 2.2855227  2.15680451 4.54612327],4.353585668517346
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.5852747  5.58372191 6.07032428 ... 2.36795286 6.56441089 4.75328617],4.766833056144068
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.45995996  3.51452536 13.89583651 ...  4.05271936 10.47321306
  0.29145917]",6.165624123923921
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-37275_task=masked_lm_dr=defaults,,,,defaults,masked_lm,37275,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-37275_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.63288251  3.52961134 10.87058337 ...  2.256939    3.17908447
  5.49288192]",4.188655563034374
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-37275_task=masked_lm_dr=defaults,,,,defaults,masked_lm,37275,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-37275_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[1.68454602 0.72807878 8.83583138 ... 2.48995141 6.25593092 4.25527753],4.5057252537226
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-37275_task=masked_lm_dr=defaults,,,,defaults,masked_lm,37275,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-37275_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.22097857  2.16883919 11.68231019 ...  2.52893822 10.42901532
 10.93554276]",6.096479170037392
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-37275_task=masked_lm_dr=defaults,,,,defaults,masked_lm,37275,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-37275_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.14549747 6.26628136 7.11399236 ... 5.33193511 4.01554015 8.04755209],5.764533787038487
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-39050_task=masked_lm_dr=defaults,,,,defaults,masked_lm,39050,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-39050_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.65741992 3.98864841 9.92648628 ... 3.45086573 9.29335535 5.21414195],4.678628193327872
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-39050_task=masked_lm_dr=defaults,,,,defaults,masked_lm,39050,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-39050_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.17756486  3.26865126 10.3237273  ...  2.91591967 10.75492902
  8.24483864]",6.545369315844121
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-39050_task=masked_lm_dr=defaults,,,,defaults,masked_lm,39050,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-39050_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.72343973 3.88061727 0.63308366 ... 2.46926853 2.35583891 3.42200936],3.4180453831940705
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-39050_task=masked_lm_dr=defaults,,,,defaults,masked_lm,39050,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-39050_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.52421463 6.17270783 4.26512325 ... 3.96165576 4.41778426 7.71096089],6.07239483305126
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-40825_task=masked_lm_dr=defaults,,,,defaults,masked_lm,40825,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-40825_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.92093566  4.92278812 12.17662976 ...  2.13249985  7.11134807
  4.24667181]",4.3913326030477835
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-40825_task=masked_lm_dr=defaults,,,,defaults,masked_lm,40825,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-40825_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.29367398  2.74694128 10.38752978 ...  2.75760419  7.85833299
  6.88390941]",6.4730913583871335
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-40825_task=masked_lm_dr=defaults,,,,defaults,masked_lm,40825,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-40825_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.54619559 2.70321371 0.84870405 ... 2.14385187 4.09832777 4.57981678],3.941224403786732
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-40825_task=masked_lm_dr=defaults,,,,defaults,masked_lm,40825,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-40825_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.16054752 5.58377234 5.76435194 ... 2.39085687 4.26820544 8.78891948],5.839099479468043
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-42600_task=masked_lm_dr=defaults,,,,defaults,masked_lm,42600,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-42600_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.12875143 6.28677224 6.47403714 ... 2.52294877 5.15936802 7.4857779 ],6.075007839417493
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-42600_task=masked_lm_dr=defaults,,,,defaults,masked_lm,42600,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-42600_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.4742514  4.28169807 0.69345326 ... 2.57159442 5.81103707 5.54915921],4.420913923493244
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-42600_task=masked_lm_dr=defaults,,,,defaults,masked_lm,42600,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-42600_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.17047949 3.17716283 9.27531731 ... 2.82124642 9.77307129 9.56096536],6.372639866982546
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-42600_task=masked_lm_dr=defaults,,,,defaults,masked_lm,42600,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-42600_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.87927728 4.50657287 6.60829108 ... 2.99645321 9.84006285 4.14538202],4.540662562711452
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-44375_task=masked_lm_dr=defaults,,,,defaults,masked_lm,44375,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-44375_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.14273748  4.78209428  3.33390674 ...  2.41797327  3.13823667
 12.86736052]",5.922361950591296
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-44375_task=masked_lm_dr=defaults,,,,defaults,masked_lm,44375,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-44375_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.54175271 3.19544006 8.91622388 ... 2.33328574 3.65626275 5.15446155],4.251405608590222
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-44375_task=masked_lm_dr=defaults,,,,defaults,masked_lm,44375,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-44375_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[1.36239042 5.11506903 7.77035073 ... 2.5534708  7.56857897 3.71298496],4.4569358749227455
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-44375_task=masked_lm_dr=defaults,,,,defaults,masked_lm,44375,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-44375_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.17945706  3.10112569 13.21834523 ...  2.95505232  6.93766112
  5.38260375]",6.494539186846232
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-46150_task=masked_lm_dr=defaults,,,,defaults,masked_lm,46150,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-46150_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.17474529  5.29139648  3.49587896 ...  2.21612094  2.94679697
 13.23082807]",5.869963961523122
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-46150_task=masked_lm_dr=defaults,,,,defaults,masked_lm,46150,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-46150_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.9445547  4.4849892  8.59652916 ... 2.73775749 6.47256606 5.78310928],4.886969552530278
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-46150_task=masked_lm_dr=defaults,,,,defaults,masked_lm,46150,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-46150_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.19718702  2.54078558  9.52793748 ...  2.81656677 11.63172249
  9.74872916]",6.462036521156079
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-46150_task=masked_lm_dr=defaults,,,,defaults,masked_lm,46150,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-46150_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.3886338  2.6586937  7.39030617 ... 3.02278241 3.62509996 5.19383913],4.127799825679494
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-47925_task=masked_lm_dr=defaults,,,,defaults,masked_lm,47925,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-47925_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.12385009  3.60827611  3.51359393 ...  2.57712852  2.37942767
 12.38601445]",5.760535799612236
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-47925_task=masked_lm_dr=defaults,,,,defaults,masked_lm,47925,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-47925_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.12386535  3.98003642  7.40277143 ...  2.72562017 11.00996489
  4.85082233]",4.815132247193652
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-47925_task=masked_lm_dr=defaults,,,,defaults,masked_lm,47925,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-47925_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.21516561  2.79451804  6.9525348  ...  3.70581495  9.18406734
 10.02997277]",6.40674731937579
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-47925_task=masked_lm_dr=defaults,,,,defaults,masked_lm,47925,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-47925_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.36214296  3.02196647 10.58982189 ...  2.75011161  4.4898364
  4.21495429]",4.343019794700962
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-49700_task=masked_lm_dr=defaults,,,,defaults,masked_lm,49700,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-49700_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.42814595 3.51179759 7.93746913 ... 2.73888321 3.7334464  6.40756121],4.468634813513044
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-49700_task=masked_lm_dr=defaults,,,,defaults,masked_lm,49700,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-49700_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.18314013  2.47499975 10.51456093 ...  3.18105258 12.07275663
  8.76706795]",6.686432661714179
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-49700_task=masked_lm_dr=defaults,,,,defaults,masked_lm,49700,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-49700_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.08271614 5.19291519 9.05792563 ... 2.21163128 7.22441775 4.26395643],4.845693187145131
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-49700_task=masked_lm_dr=defaults,,,,defaults,masked_lm,49700,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-49700_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.15414282  4.04792725  3.53400609 ...  2.26022981  5.0204437
 10.99905577]",5.864552895833332
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-51475_task=masked_lm_dr=defaults,,,,defaults,masked_lm,51475,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-51475_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.18988745  4.43429157  4.2610685  ...  2.13930958  3.89800613
 10.26583223]",5.416363749963369
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-51475_task=masked_lm_dr=defaults,,,,defaults,masked_lm,51475,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-51475_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.17031457  2.75557395 10.20937072 ...  2.83825937 11.43959146
  6.03448023]",6.650485011433569
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-51475_task=masked_lm_dr=defaults,,,,defaults,masked_lm,51475,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-51475_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.15072499 4.79015526 8.53503701 ... 2.56243715 7.41917269 2.77636021],4.603752945893842
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-51475_task=masked_lm_dr=defaults,,,,defaults,masked_lm,51475,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-51475_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.51342512 4.19345244 8.44729826 ... 1.88510433 5.36706498 4.72547077],4.052352450108947
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-53250_task=masked_lm_dr=defaults,,,,defaults,masked_lm,53250,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-53250_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.14912983 5.67778233 3.1346797  ... 3.96846472 4.0727107  8.12519461],5.495006857410281
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-53250_task=masked_lm_dr=defaults,,,,defaults,masked_lm,53250,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-53250_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.2387839   4.46316128 11.84786588 ...  2.41418081  5.6417833
  7.59412377]",4.786248154695546
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-53250_task=masked_lm_dr=defaults,,,,defaults,masked_lm,53250,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-53250_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.20620139  2.71677336 15.89199592 ...  3.25786671  8.70795915
 11.39649993]",6.325443996631593
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-53250_task=masked_lm_dr=defaults,,,,defaults,masked_lm,53250,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-53250_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[1.08208563 3.37125791 8.4069137  ... 3.02037927 3.9255756  3.37695998],3.996719846893751
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-55025_task=masked_lm_dr=defaults,,,,defaults,masked_lm,55025,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-55025_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.18176526  5.71951114  3.38475014 ...  2.88228372  6.93401286
 10.9966044 ]",5.722609543728418
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-55025_task=masked_lm_dr=defaults,,,,defaults,masked_lm,55025,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-55025_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.18444729  2.49415715 12.31422948 ...  2.42751486 10.55407077
  6.02634483]",6.214722336228413
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-55025_task=masked_lm_dr=defaults,,,,defaults,masked_lm,55025,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-55025_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.63952758  5.42864817  9.17896277 ...  2.96766508 12.04853781
  9.42664836]",4.828101736544751
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-55025_task=masked_lm_dr=defaults,,,,defaults,masked_lm,55025,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-55025_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.40718617 3.01162577 7.11894907 ... 2.53782387 4.56049205 3.57041999],4.373574565425145
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-56800_task=masked_lm_dr=defaults,,,,defaults,masked_lm,56800,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-56800_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.43502077 2.88479482 6.64210353 ... 2.70927687 4.89389317 3.35737112],4.4113372001437705
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-56800_task=masked_lm_dr=defaults,,,,defaults,masked_lm,56800,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-56800_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[1.10290253 3.6690962  8.39598635 ... 2.71469308 5.74035506 8.26563978],4.445760358279647
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-56800_task=masked_lm_dr=defaults,,,,defaults,masked_lm,56800,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-56800_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.18564476 2.6223011  9.70524609 ... 2.11709497 9.56670387 7.89471417],5.97308710218977
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-56800_task=masked_lm_dr=defaults,,,,defaults,masked_lm,56800,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-56800_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.1296496   5.46217826  3.86492008 ...  2.8453483   4.38786502
 10.97795684]",5.885264657383846
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-58575_task=masked_lm_dr=defaults,,,,defaults,masked_lm,58575,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-58575_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.14848461 4.48846236 3.79592824 ... 2.51681868 6.51296306 9.59127641],5.667352322170961
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-58575_task=masked_lm_dr=defaults,,,,defaults,masked_lm,58575,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-58575_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.20454632  4.43948915 10.15484056 ...  2.49808434  9.49729693
  9.58810095]",6.518922697045365
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-58575_task=masked_lm_dr=defaults,,,,defaults,masked_lm,58575,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-58575_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[1.11603297 4.55435744 7.04134911 ... 2.70600084 6.06948693 9.30355366],4.64225970190185
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-58575_task=masked_lm_dr=defaults,,,,defaults,masked_lm,58575,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-58575_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.44241406 3.44923453 6.07012801 ... 2.90201368 4.66819725 5.34783653],4.457844136428421
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-60350_task=masked_lm_dr=defaults,,,,defaults,masked_lm,60350,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-60350_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.13177322 4.6639992  3.73808323 ... 2.65714435 5.31948112 8.41551167],5.568110167568733
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-60350_task=masked_lm_dr=defaults,,,,defaults,masked_lm,60350,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-60350_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.3629884  2.4226623  7.64459557 ... 2.29167153 6.46976335 3.46670361],4.424954374678853
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-60350_task=masked_lm_dr=defaults,,,,defaults,masked_lm,60350,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-60350_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.8563793  3.57588768 6.71921332 ... 2.89017178 5.5155113  6.65866769],4.58454110682223
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-60350_task=masked_lm_dr=defaults,,,,defaults,masked_lm,60350,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-60350_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.25436963  3.11847957 11.50324702 ...  2.70126205  6.58532472
 11.02496858]",6.0680717614463155
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-62125_task=masked_lm_dr=defaults,,,,defaults,masked_lm,62125,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-62125_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.14207518 5.43778128 5.02539    ... 2.17786447 6.67232223 8.21442767],5.607231019930775
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-62125_task=masked_lm_dr=defaults,,,,defaults,masked_lm,62125,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-62125_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.30834941 3.20441727 8.09913142 ... 2.62557439 5.90705014 3.92107269],4.368051318937008
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-62125_task=masked_lm_dr=defaults,,,,defaults,masked_lm,62125,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-62125_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.23955914  5.48162192 14.24006256 ...  2.49561036  8.26549645
  9.00384902]",6.430289228880903
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-62125_task=masked_lm_dr=defaults,,,,defaults,masked_lm,62125,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-62125_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.9318174   5.26551397  7.28645057 ...  2.52291609 10.05053554
  3.37975524]",4.607781208185834
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-63900_task=masked_lm_dr=defaults,,,,defaults,masked_lm,63900,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-63900_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.15847615  4.42092646  4.97290675 ...  4.00537225  5.14497423
 11.2213845 ]",5.723809216721383
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-63900_task=masked_lm_dr=defaults,,,,defaults,masked_lm,63900,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-63900_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.65962296 4.66483774 6.38010942 ... 2.88063256 6.46931783 5.53101981],4.751248021204527
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-63900_task=masked_lm_dr=defaults,,,,defaults,masked_lm,63900,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-63900_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.16564249  2.60596153  8.80299756 ...  1.92459239 10.35275054
  7.41880293]",6.330405393519435
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-63900_task=masked_lm_dr=defaults,,,,defaults,masked_lm,63900,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-63900_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.31804969 3.91137669 9.14132207 ... 2.79456338 4.51027915 3.31700701],4.232577324956795
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-65675_task=masked_lm_dr=defaults,,,,defaults,masked_lm,65675,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-65675_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.13277401 4.38242682 6.87092624 ... 3.52172239 5.0857136  6.60025364],5.651464920103338
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-65675_task=masked_lm_dr=defaults,,,,defaults,masked_lm,65675,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-65675_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.40520966 3.40477785 8.89574687 ... 2.66079921 5.46617069 5.30943431],4.511043505902302
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-65675_task=masked_lm_dr=defaults,,,,defaults,masked_lm,65675,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-65675_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.5044732  4.12467896 5.39122645 ... 2.38535778 8.2573425  9.92750771],4.621408675951318
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-65675_task=masked_lm_dr=defaults,,,,defaults,masked_lm,65675,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-65675_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.18601726  3.10631536 11.48545288 ...  2.23488332 12.03613392
 12.36167174]",6.264241453378739
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-67450_task=masked_lm_dr=defaults,,,,defaults,masked_lm,67450,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-67450_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.11843273 4.36908872 3.31064703 ... 2.93074848 6.27555704 5.08133016],5.532489742601961
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-67450_task=masked_lm_dr=defaults,,,,defaults,masked_lm,67450,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-67450_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.93428109  4.4084999   6.3353778  ...  2.6519618   9.00789159
 10.15268421]",4.574943245433401
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-67450_task=masked_lm_dr=defaults,,,,defaults,masked_lm,67450,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-67450_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.19353027  2.71504375 10.95814578 ...  3.33756259 10.74911475
  7.09871596]",6.269608156006613
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-67450_task=masked_lm_dr=defaults,,,,defaults,masked_lm,67450,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-67450_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.38464307 3.18581898 7.28975466 ... 2.34255232 4.39505022 3.56629463],4.314487497270708
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-69225_task=masked_lm_dr=defaults,,,,defaults,masked_lm,69225,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-69225_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.12721766 6.06025098 7.5810584  ... 3.21873957 5.60167027 6.04103433],5.667662326192068
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-69225_task=masked_lm_dr=defaults,,,,defaults,masked_lm,69225,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-69225_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.45526794 3.11536579 6.24666007 ... 2.2836181  4.98190476 4.55103231],4.300615067360688
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-69225_task=masked_lm_dr=defaults,,,,defaults,masked_lm,69225,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-69225_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.46294013 4.14290281 8.73854133 ... 2.93993858 8.43876145 8.30816004],4.513712234336345
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-69225_task=masked_lm_dr=defaults,,,,defaults,masked_lm,69225,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-69225_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.16144939  2.61396268 10.58817013 ...  2.88615779 11.81936513
  8.42166205]",6.1833803000613665
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-71000_task=masked_lm_dr=defaults,,,,defaults,masked_lm,71000,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-71000_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.12259719 4.57554482 5.46147892 ... 2.90897387 5.00704725 6.09527588],5.39288787717904
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-71000_task=masked_lm_dr=defaults,,,,defaults,masked_lm,71000,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-71000_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.1662207   2.71324849 11.59724416 ...  3.2510624  10.32090856
  7.10548893]",6.312800329136529
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-71000_task=masked_lm_dr=defaults,,,,defaults,masked_lm,71000,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-71000_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.59741617 4.3326507  5.37758278 ... 3.59362002 8.6593417  7.17413382],4.623870699809733
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-71000_task=masked_lm_dr=defaults,,,,defaults,masked_lm,71000,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-71000_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.36840972 2.45330161 6.39295738 ... 3.25285271 4.99907012 3.72728588],4.400376436537175
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-72775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,72775,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-72775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.1258519  5.23379572 8.21326362 ... 3.45726839 5.66002098 6.39753229],5.768825391398415
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-72775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,72775,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-72775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.37221563 2.45773326 7.91327442 ... 2.96660915 4.36352395 3.57637689],4.381853473830862
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-72775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,72775,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-72775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.16018432  2.88419204  9.7855768  ...  3.05933408 11.63228134
  8.11205093]",6.493041826859837
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-72775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,72775,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-72775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.08901666 4.15558434 6.51353882 ... 3.10050726 7.97458052 3.51352495],4.782238984618276
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-74550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,74550,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-74550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.14592447 5.09108442 5.09771958 ... 6.24168972 4.6885886  6.43256516],5.793130463010078
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-74550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,74550,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-74550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.20281048  2.69635139 10.30019492 ...  2.63439044 11.44562174
  5.94095562]",6.271967684548897
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-74550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,74550,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-74550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.27417152 4.57504481 5.78220899 ... 2.73229017 7.64907607 3.46821264],4.571832001101567
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-74550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,74550,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-74550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.41586013 3.02449279 5.97587539 ... 2.95489379 3.72040339 3.99144323],4.270386574816994
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-76325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,76325,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-76325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.13217635 6.03351246 4.85160906 ... 3.39308613 3.96644055 4.87940503],5.803832360797251
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-76325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,76325,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-76325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.45215665 3.31212308 8.7922294  ... 3.25877994 5.02964322 3.11569659],4.360040584980418
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-76325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,76325,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-76325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.16134244  2.79411296  9.80684432 ...  2.6764624  11.49099398
  9.40716508]",6.133493361957749
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-76325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,76325,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-76325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.26308541 5.36599049 6.66101058 ... 2.73813374 8.10874341 3.90806306],4.47953365116811
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-78100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,78100,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-78100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.14024285 5.42889272 7.28880487 ... 2.9502157  5.5531023  9.40764326],5.67263285683093
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-78100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,78100,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-78100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.17316892  2.73139834 10.48457308 ...  2.77820671 10.20996048
  8.7798754 ]",6.191744369877068
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-78100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,78100,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-78100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.13638252 4.69657179 5.62713415 ... 2.93715539 9.35303411 4.36168749],4.66610871144923
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-78100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,78100,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-78100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.35169633 3.22193383 6.4242039  ... 2.96159045 4.30315449 3.00126004],4.331067422406937
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-79875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,79875,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-79875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.33369126 3.26329123 5.33219235 ... 2.66220173 4.61541338 2.68244077],4.147570106918573
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-79875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,79875,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-79875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.18960972  2.91132676  9.22406229 ...  3.05341002 10.8555706
 10.06990505]",6.292964186908686
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-79875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,79875,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-79875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.71604059 5.25439054 4.86827865 ... 2.93131377 9.20748083 6.22069041],4.753326653853042
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-79875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,79875,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-79875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.12907253 4.95702128 9.97293528 ... 3.23842067 6.10415429 7.65831314],5.855124087576636
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-81650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,81650,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-81650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.12205721 4.92591611 8.9802751  ... 2.78586209 4.91287201 9.73183013],5.651808985783276
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-81650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,81650,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-81650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.19792892  2.70856295 10.41365133 ...  2.99580779 11.30312025
  8.18399909]",6.300099390133585
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-81650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,81650,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-81650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.75022852  4.95690339  5.30700127 ...  3.36448619 11.05698791
  8.74238739]",4.761697519307138
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-81650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,81650,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-81650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.37437235 3.02995042 6.39989787 ... 2.83752051 4.61109873 2.77125373],4.167148218593368
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-83425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,83425,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-83425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.12876698 4.90187029 9.81109059 ... 3.09975362 8.04333652 5.97604967],5.755129202345947
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-83425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,83425,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-83425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.63285625 4.80426601 6.55383801 ... 2.99875117 8.49447598 5.80256552],4.62818239837254
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-83425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,83425,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-83425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.22209962  2.97205074 11.03135303 ...  3.39030338 10.80879789
  6.45511736]",6.192889260753024
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-83425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,83425,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-83425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.38074925 3.12834329 6.2566278  ... 3.26287972 4.06527208 3.49797861],4.18573749239127
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-85200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,85200,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-85200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.12782365  4.95193783  8.3914735  ...  2.91778191  7.35437089
 11.03334865]",5.746803553756371
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-85200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,85200,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-85200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.19866947  2.82311031  9.84659707 ...  3.17257268 15.03940107
  8.97184427]",6.248486579429646
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-85200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,85200,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-85200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.22378718  4.78392222  6.30950477 ...  3.08959057 10.14528897
  6.27685565]",4.718045430611427
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-85200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,85200,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-85200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.35641371 3.30176602 6.78345694 ... 2.93935457 3.86096894 3.24865683],4.137731038540448
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-86975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,86975,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-86975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.34057111 3.03339326 6.83143448 ... 2.41153177 3.79325202 2.71279004],4.093064784828167
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-86975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,86975,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-86975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.2939155  4.67540672 5.31740316 ... 3.30822708 8.88697775 5.65607813],4.63061370029399
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-86975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,86975,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-86975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.18069122  2.81739639 11.70762958 ...  4.26354193 14.29435386
  8.02272366]",6.2175655607261895
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-86975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,86975,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-86975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.12579957  5.06484426  9.17788337 ...  2.88102961  8.33699411
 10.39245875]",5.689724519813707
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-88750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,88750,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-88750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.12650962  5.17366175  9.35277676 ...  2.9117358   7.14968729
 11.93850828]",5.717726359352258
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-88750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,88750,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-88750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.1888912   2.9448156  10.38205814 ...  4.44521522 12.86532559
  8.00650697]",6.235685231600736
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-88750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,88750,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-88750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.30203746 4.6503447  5.61367908 ... 3.2434988  8.18656593 5.62202379],4.665619793895141
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=dev_samples=7000_sampling=random_sampling-seed=778,dev,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-88750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,88750,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=dev_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-88750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.33169692 3.12892835 6.4432492  ... 2.7322832  3.81000639 3.04198245],4.117611594852591


==> figures/mean_over_checkpoints_for_different_seeds.selected.copy_with_exclusions/data_full=data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/data_subsampling_split=test/data_dataset_seed=None/model_layer=-1/model_partial_name=model=roberta-base-trippy_r_multiwoz21/local_estimates_desc_full=desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/tokenizer_add_prefix_space=False/raw_data/sorted_data_df.csv <==
data_full,data_dataset_name,data_dataset_seed,data_debug,data_use_context,data_filtering_remove_empty_sequences,data_splitting_mode,data_context,data_feature_column,data_subsampling_full,data_subsampling_split,data_subsampling_number_of_samples,data_subsampling_sampling_mode,data_subsampling_sampling_seed,tokenizer_full,tokenizer_add_prefix_space,tokenizer_max_len,embedding_data_handler_full,embedding_data_handler_mode,embedding_data_handler_level,data_prep_sampling_method,data_prep_sampling_seed,data_prep_sampling_samples,local_estimates_desc_full,local_estimates_description,local_estimates_samples,local_estimates_zero_vector_handling_mode,local_estimates_deduplication,local_estimates_noise_artificial_noise_mode,local_estimates_noise_distortion,local_estimates_noise_seed,n_neighbors_mode,n_neighbors,model_full,model_classifier_dropout,model_attention_probs_dropout_prob,model_hidden_dropout_prob,model_dropout_mode,model_task,model_checkpoint,model_seed,model_partial_name,model_layer,aggregation,normalization,file_path,file_data,file_data_mean
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base_task=masked_lm_dr=defaults,,,,defaults,masked_lm,-1,,model=roberta-base,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 9.21650851 10.11634926 11.65260243 ... 24.94235645  3.62872243
  9.92278252]",10.62832629159794
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.74310043 10.45738433  4.69377559 ... 10.30661237  6.55882429
  5.44107001]",6.069696764529567
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.91946616 8.68155803 5.28987774 ... 6.99964904 9.76426001 4.25500364],7.390812256147133
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.59498994 7.80623667 4.02325621 ... 4.51028944 6.341329   4.94964685],6.3089720831656555
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.56747906  6.99025709  5.34369862 ...  7.63171526  7.77348568
 13.29019169]",7.156801910290619
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.97098317 10.48258925  4.64944136 ...  6.47696516  8.24201425
 11.7533615 ]",9.360914893384678
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.40895025 6.31768177 5.4237573  ... 9.3407388  6.98407983 4.97238071],7.328126450173487
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.0815663  11.62610993  6.71946837 ...  8.67396981  6.53820506
  7.94851357]",6.903520901112201
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[8.53357311 9.54828104 4.48375592 ... 0.27890733 5.18240215 8.42826727],7.430033677797452
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.05894422 7.44721352 4.88662853 ... 0.27528236 7.16180171 9.729825  ],6.747849147583765
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.94854298 10.61125534  4.48873544 ...  0.29538785  9.28327719
 12.00226909]",8.213427988292828
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.26068898 10.04660467  4.32636328 ...  6.5526872   8.02438979
 11.57028522]",7.390580998953912
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.30368443  8.7749852   3.66268743 ...  3.03394357  5.92756524
 11.9474036 ]",7.627756042996734
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.48181738 9.78869736 5.13688388 ... 0.2877927  7.49665974 8.95885118],8.006386613239313
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.22245102  6.98486242  5.24692498 ...  0.27211213  5.88073892
 12.9656994 ]",6.942393983591824
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.8190826  10.93481001  4.48106283 ...  8.3075912   5.94371983
 10.06580856]",7.211271801184337
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.31632732  0.21873073  4.26642478 ...  6.59606808  6.23140053
 12.34685366]",7.755095411495983
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.38949092 11.8062667   4.38961846 ...  0.19850368  7.51202834
 10.78927421]",7.484120587297423
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.84698947 8.32746109 5.16612926 ... 0.36522697 8.33480911 9.78025591],6.737091040890156
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.78293805 12.08877781  7.39878162 ...  0.20864753  4.19358809
 13.6690221 ]",7.0022139995851225
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.40884164 0.19264605 3.83954564 ... 4.68503451 8.19992044 9.05071484],6.738181767833361
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.74952989  9.95006801  3.5681236  ...  0.2021243   3.83012553
 10.88572472]",6.597192815552475
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.75204402  8.55437452  5.32684428 ...  0.48483934  5.00072443
 10.53947439]",7.0336856512362935
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.06973338 11.0518231   3.57841952 ...  0.21107708  7.89441428
  9.39182066]",6.4986835260124005
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.14068778  0.17595107  3.36203696 ...  6.53488266  8.30251496
 11.77534287]",6.874955087123627
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.19879738 10.24118626  4.27189424 ...  0.23456655  5.95961915
  0.22933213]",6.923077601534738
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.87986785  6.52549036  5.33886754 ...  0.35276561  7.51108231
 11.99766106]",6.448982072987114
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.77931711 10.37142162  6.28050059 ...  8.33151209  5.50841943
 11.2359993 ]",6.737411633088789
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.73551439 5.61556407 6.40337253 ... 0.51893427 6.8609851  9.46841645],6.578146868047096
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.36090189 7.82401444 3.53674469 ... 7.39906996 7.5486147  9.36944797],6.574180115981269
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.58865478 0.58653802 6.47228918 ... 0.47297722 7.08445349 9.38404931],5.059837024744369
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.19672033 6.67718677 3.43199914 ... 0.41610702 5.02024552 9.16617939],5.866021018209162
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.68096687  7.34804851  3.55944047 ...  0.22255795  3.57928317
 12.00364774]",6.168245634182078
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.79010692 0.18118586 3.73878232 ... 6.94920117 6.56780332 9.1743791 ],7.218946097471337
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.14050765  7.61664378  4.14872833 ...  0.18076584  7.1301816
 13.28222449]",6.909844740632387
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[4.60931815 6.72058458 3.24098377 ... 6.87679576 5.89998102 2.9709883 ],6.4593348449626315
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.10347272 6.25609295 3.55918588 ... 0.37297258 8.29524987 6.45696504],5.647110771656839
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.43999167 4.66279443 4.02588182 ... 0.28420799 4.11849769 4.30419624],5.026620340990562
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.22718703  7.55854241  3.11424581 ...  0.56694243  4.97731736
 14.8747724 ]",5.682220604997619
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.02754506  0.19038619  3.45003875 ...  6.77978636  9.29542167
 11.12316715]",6.13732814626041
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.6906134  10.78865686  7.09322423 ...  0.18233917  7.04102392
 13.91533738]",7.395532421356129
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.59812405  8.15508533  5.02685453 ...  0.15041921  4.54473615
 13.98899275]",6.64218417826305
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.52892431  8.06480415  4.37783268 ... 10.77278884  4.98685118
  7.74923026]",6.7022765194070635
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.31829382  0.50476391  5.71284701 ...  0.9832649   9.38677813
 12.63578937]",5.15375357036562
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.0766315  5.1953358  3.53719319 ... 0.28849686 4.48706897 4.14851036],5.040588649999701
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.04231946  9.37059765  4.28788949 ...  6.01091225  6.12468531
 11.56260083]",6.510895553684743
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.97047667  0.14681125  4.41257737 ...  8.31965566  5.19512597
 11.55966205]",6.401703198364833
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.42863567  0.60171491  6.36469204 ...  1.61661027  8.80153456
 10.76062314]",4.652598002072508
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.30383443 6.82567522 4.53845752 ... 9.91314954 5.48047028 8.31033746],6.839663925530527
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.7843656  11.04350835  3.62807558 ...  0.32024115  4.95943763
  3.25299245]",5.998731899493016
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.83407449 5.13915287 3.61925793 ... 0.29763521 5.4228751  5.9934661 ],5.663613711005922
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.61410668 0.17233167 5.77693705 ... 6.78181403 7.35341151 7.26496074],6.650809976271117
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.51907723  8.77451861  4.18008834 ...  0.15334139  5.67802126
 14.72262206]",6.995825098454733
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.87560156  7.58065152  4.30071718 ...  0.16862198  5.98872161
 12.28551445]",6.712078649243508
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.31965029 4.65359742 3.52903913 ... 0.28178109 4.48863855 6.7346417 ],4.987065920879869
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[4.72731956 8.4731653  3.51832972 ... 0.31502192 5.26013263 9.50232707],6.108158018665901
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.96145089 5.7563113  3.08724777 ... 8.95483681 5.93768772 7.85934855],6.272197799725666
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.23420658 5.14636384 3.61413892 ... 0.40889293 7.22906172 3.63163353],5.045524997349983
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.64498265  9.95691447  3.86123379 ...  5.26188253  6.66197703
 11.46934957]",6.224557515480082
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.92794802 0.43893387 3.83086596 ... 5.35194613 7.28058867 4.74160803],5.038602603896387
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.60859513 5.37245887 4.73921278 ... 0.25758619 3.95254989 9.21644268],5.051681535672898
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.07878652  8.09246846  2.64457874 ...  0.2396096   4.14971328
 11.52460462]",6.427892802326244
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.57531469 4.45128325 2.83567661 ... 6.61633192 7.27300243 7.14294141],6.35563197935191
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.29949675 0.36227581 5.19123942 ... 1.01033442 7.0379713  3.65740855],4.7777463606504575
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.72518425  6.35319358  4.11090997 ...  0.14833887  5.15366139
 10.42244992]",6.915393332665833
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.54260739 10.58744008  3.3442105  ...  6.67912449  6.60370382
 14.89353366]",7.347159399448886
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.77787531 7.2042282  4.3587469  ... 0.38489009 7.080304   3.6579296 ],5.367741500480863
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.617098   4.84911907 4.02076427 ... 0.30942122 4.71085944 8.52680232],4.787234778247956
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.84233003 0.34178106 3.90178776 ... 0.31491412 7.18040802 5.96784109],5.434944607481696
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.33937016  5.4942293   3.18686283 ...  7.76303568  6.6485552
 13.33247573]",5.962358654009927
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.32603035 0.31349488 4.13195681 ... 5.17072038 5.53093862 8.3850026 ],5.700458918231101
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.34736619  4.84969495  2.75810489 ...  4.172861    4.89015943
 12.37096571]",6.200515852166908
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.74407164 0.42482814 4.7160441  ... 0.31275007 9.14025001 3.3384754 ],5.26450399469039
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.89702829  4.39792775  3.23343597 ...  0.26505864  6.2128981
 12.54335502]",4.903599033592759
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[4.77569163 9.62098124 3.36238502 ... 0.80158754 5.49074574 5.58798039],5.623868348413362
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.81377055 0.40552197 3.46053702 ... 5.18761251 6.01587911 6.31909707],5.470368056723538
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.07665903  8.24731976  3.89280265 ...  0.1466646   7.51055216
 15.8022841 ]",7.028085672711881
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.06256132 0.37674456 3.35740919 ... 4.91938672 6.22339641 7.88046648],5.730922368741717
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.38572092 6.39671217 3.14902341 ... 0.41917655 5.54083838 8.7858823 ],5.446653316843506
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.544865   4.22810309 3.55393156 ... 0.29805266 4.50582551 6.91692672],4.846912322295205
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.84424852 0.26784866 3.10897683 ... 0.32401401 6.58202369 7.3648031 ],5.055395998708289
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.12398958 5.40706887 3.85659113 ... 6.65360702 6.24803198 8.92368812],5.3505414125037785
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.46427247  8.73143989  4.48836109 ...  0.16437735  5.53213967
 15.70621035]",6.838907989273557
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.7025272   6.73367401  4.33100807 ...  0.15599269  4.78717077
 13.49376505]",7.030780582450942
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.8728459  0.33426757 3.47911608 ... 0.33826045 6.22644939 5.54994987],4.830406382875876
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.0679668   6.15519246  3.53854804 ...  6.22230892  6.19217343
 14.39359545]",5.395654734533361
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.35861867  8.28002546  3.0286585  ...  0.33422625  4.57502897
 12.19197211]",5.637226481788474
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.71202945  5.56111746  6.23635546 ...  0.26493159  4.53858448
 10.58314843]",4.771240356980641
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.55255456 13.88146713  4.44850996 ...  6.02121277  5.23505866
  8.80596026]",6.036325019649145
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.92761428 4.95024713 3.06593961 ... 4.03843341 6.96106376 7.86319479],5.302298702997459
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.59658476 0.32402311 3.81215557 ... 0.2979019  6.53657663 9.24577434],5.205153448540867
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.25898671 4.74779652 3.5106251  ... 0.2358728  7.31810415 5.29106232],4.72767572288766
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.95545023  9.8217878   4.91554546 ...  0.40719925  4.80951866
 12.61949142]",5.515244086650462
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.45555923  0.43082145  3.65388259 ...  5.51064798  8.17323501
 12.52048955]",5.74663126170128
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.26693579  6.63222073  4.21157678 ...  0.16107737  5.92506423
 10.90030867]",6.889883246255098
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.3500644   8.79239845  3.48136169 ...  0.16662721  5.28676799
 13.94469971]",7.00089251136752
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.38991072 5.98852693 3.61764897 ... 5.70306939 6.40971317 8.62624422],5.614369402180772
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.46926239 0.40224576 3.7041588  ... 0.42844822 5.21201615 7.8836215 ],4.99841603993165
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.72181862 3.5658028  4.44548764 ... 0.25234111 4.99886462 5.3874774 ],4.6391394805417425
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.93658927 8.5053364  4.77329439 ... 0.41579898 3.99290283 9.99800597],5.4004432215849585
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.31584107 0.44135303 2.78098395 ... 5.59899266 4.83360982 6.42726011],5.5612143569142525
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.42007645 0.32468977 3.93172443 ... 0.32471058 6.44251405 5.93057397],4.89848205985707
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.06858715 6.29037165 3.72049591 ... 5.7235194  5.90104125 5.76704754],5.565285036377692
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.87727952 6.87382055 4.47459355 ... 0.55936727 4.87750461 8.31849433],5.493475146521152
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.7951902  4.64755396 4.58924271 ... 0.24316071 6.90190469 6.32668437],4.540548799916962
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.32720758 0.67103338 2.72317655 ... 4.96703982 6.84585454 9.55507774],5.308416953584197
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.07162014  7.9665962   3.03537786 ...  0.16908515  7.19704877
 14.05933557]",7.195400320924574
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.69949928  8.19274674  2.97204569 ...  0.1660691   6.40504116
 14.12871602]",6.97880616095416
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.85278627  0.44474442  2.94345483 ...  4.4704218   4.57462256
 11.31038962]",5.530945287991457
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.41514983 7.92379892 3.59588894 ... 0.41088554 4.25650242 7.47687283],5.504675036305662
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.19445564 4.28543229 4.16976194 ... 0.22687319 6.59117953 5.65841795],4.4300993389254115
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.31093348 0.33672882 3.73778879 ... 0.3347781  6.56179925 8.63594614],4.8212763915445915
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.67109425 5.6482299  5.02809083 ... 2.92891948 5.5688967  6.34685651],5.6202554829348355
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.79603408 4.13527395 3.73303166 ... 0.23820406 5.21776028 6.89563249],4.481975909296137
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.90633163 6.8065927  4.14376433 ... 0.37367107 5.38741055 8.13993318],5.506227248771562
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.68526298 5.90106263 4.50941409 ... 3.70294103 5.9097572  7.04785663],5.558989199672521
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.61726597 0.32866646 4.59804786 ... 0.29245638 6.72885633 8.60297561],4.965968727256202
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.04495825 0.42916113 2.7249998  ... 6.18951839 4.24057251 9.75498872],5.518475212414309
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.23996978  7.00693127  2.8557354  ...  0.16976072  5.94649821
 13.33817534]",6.999631009486583


==> figures/mean_over_checkpoints_for_different_seeds.selected.copy_with_exclusions/data_full=data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/data_subsampling_split=test/data_dataset_seed=None/model_layer=-1/model_partial_name=model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup/local_estimates_desc_full=desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/tokenizer_add_prefix_space=False/raw_data/sorted_data_df.csv <==
data_full,data_dataset_name,data_dataset_seed,data_debug,data_use_context,data_filtering_remove_empty_sequences,data_splitting_mode,data_context,data_feature_column,data_subsampling_full,data_subsampling_split,data_subsampling_number_of_samples,data_subsampling_sampling_mode,data_subsampling_sampling_seed,tokenizer_full,tokenizer_add_prefix_space,tokenizer_max_len,embedding_data_handler_full,embedding_data_handler_mode,embedding_data_handler_level,data_prep_sampling_method,data_prep_sampling_seed,data_prep_sampling_samples,local_estimates_desc_full,local_estimates_description,local_estimates_samples,local_estimates_zero_vector_handling_mode,local_estimates_deduplication,local_estimates_noise_artificial_noise_mode,local_estimates_noise_distortion,local_estimates_noise_seed,n_neighbors_mode,n_neighbors,model_full,model_classifier_dropout,model_attention_probs_dropout_prob,model_hidden_dropout_prob,model_dropout_mode,model_task,model_checkpoint,model_seed,model_partial_name,model_layer,aggregation,normalization,file_path,file_data,file_data_mean
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base_task=masked_lm_dr=defaults,,,,defaults,masked_lm,-1,,model=roberta-base,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 9.21650851 10.11634926 11.65260243 ... 24.94235645  3.62872243
  9.92278252]",10.62832629159794
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.97098317 10.48258925  4.64944136 ...  6.47696516  8.24201425
 11.7533615 ]",9.360914893384678
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.9003656  7.31014749 4.4590474  ... 4.03426118 7.38622183 5.96369817],7.029952284723255
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.91946616 8.68155803 5.28987774 ... 6.99964904 9.76426001 4.25500364],7.390812256147133
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.74310043 10.45738433  4.69377559 ... 10.30661237  6.55882429
  5.44107001]",6.069696764529567
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.46820846 10.06969367  3.44248341 ...  4.34792971  8.60690042
 13.36196516]",7.809606287991874
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.82351977 10.15105562  6.24024061 ...  7.44596652  5.55563757
 15.01399743]",7.11554603049043
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.84194104 6.94960972 3.55819059 ... 0.18630403 9.5564452  5.50244887],5.941638473686759
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.26036846 11.7487413   5.76698534 ...  6.26834835  7.48520281
  0.46881738]",6.291070247908362
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.0738447  11.40347775  7.28330155 ...  9.23256208  5.90965109
 10.16788059]",5.458636564080611
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.82696804 10.88558667  4.44333518 ...  8.39186601  6.5700941
 18.13853181]",8.310564994401258
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.77598214 10.93206028  4.86256693 ...  6.71249227  6.51152051
  4.63991239]",6.187329061264477
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.44541496 11.77740868  4.53175542 ...  7.71420261  8.84409589
 10.80502157]",6.663417784060661
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.99922311  9.91332461  5.66473388 ...  4.55360637  6.14119443
 11.66719281]",6.651615122059498
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.37395772 12.44115963  3.71582788 ...  0.24775208  8.74012808
 12.68501208]",7.668239941864445
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.24225852 9.73542015 5.91344026 ... 5.53812573 6.84778571 7.18696114],6.237597117204048
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.2343301  8.92568619 3.59979256 ... 7.91216781 4.7117033  4.35723794],5.81778279675998
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.96824646 12.42647462  6.56018972 ...  6.81605629  7.00919346
  9.89637757]",5.789589983748635
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.56554808 12.61935371  3.14948013 ...  5.37606085  7.23236866
  3.96440879]",5.444398666925108
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.15595236  8.30771719  2.53945697 ...  8.29459276  7.673072
 12.77818566]",6.762336305879331
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.4182559   8.84264307  7.92744023 ...  6.27651929  6.00398385
 10.68205017]",6.984427605411731
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.53553478 8.32470216 3.90900756 ... 7.38715891 7.1442121  5.27806714],5.925272801083337
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.15673587 1.1192859  5.62361292 ... 6.85529833 6.5090011  1.76177872],5.066474660921083
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.54317683 10.73522666  8.45628211 ...  4.93526746  6.43592169
 10.61977178]",6.695391099349149
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.42252861 10.25237354  3.19860998 ...  8.3207962   7.14563503
  9.19521574]",6.796927005485802
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.05948028 9.80438746 4.78317965 ... 3.51367388 6.88184397 2.01296628],5.766565766642845
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.45124539 15.86107716  4.37344554 ...  7.44953527  7.9792516
 10.95216869]",5.284886763342535
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.40225376 10.5091759   7.16144146 ...  7.4067642   6.39291085
 15.18988154]",5.753370485017233
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.61852761 12.59567227  3.56978654 ...  0.3766554   7.29524856
 16.37758137]",7.345507715688516
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.18013094 4.83165059 3.66722257 ... 9.53452883 7.31354071 4.58031335],6.792706318707975
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.35406268  8.2161774   4.54251805 ...  6.35361482 11.27627902
  5.01732282]",5.160663209978279
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.34902579 0.7767756  0.82409772 ... 5.92334939 6.81938646 1.30963979],5.095919846372543
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.26395574 11.14160105  7.25233184 ...  2.52735072  7.72081354
  5.57622279]",4.6720792378702525
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.55007709 11.39497853  5.94060228 ...  3.65946992  5.69138193
  6.934737  ]",6.8356799858760535
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.97244836 7.85752042 5.6999052  ... 3.50859841 2.62946198 5.19864298],4.9738045907617465
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.76817856  7.34093934  4.34408014 ...  0.61540998  6.89118487
 10.15156155]",5.877150496943238
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.19985759 4.97022995 2.48097999 ... 7.81667117 7.69636608 5.71871236],6.487245497400814
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.58644154  9.94731393  3.81235979 ...  0.20197655  8.48245651
 12.89710961]",6.83534838310816
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.21122539 12.21216295  3.49198666 ...  0.26744015  6.41690282
 10.48442559]",6.161209199529554
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.29360479  2.28771167  3.07638219 ...  9.00277159  6.25872491
 13.44138145]",4.854753515436019
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.89109437 8.86410258 4.26085022 ... 3.40438045 6.2959681  3.4736396 ],5.680857525230294
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.77322504 10.04888055  3.70519837 ...  0.46951992  6.52703975
  2.85017005]",5.079831370060727
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.41776703  8.07139103  2.51485763 ...  9.3344629   8.33278253
 12.63371271]",5.3036642640437766
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.85307173  9.00607541  5.08129826 ...  6.68166319  5.58278366
 10.74526075]",5.265396547747772
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.62841187 12.54785431  3.32287626 ...  6.83341106 10.61047635
  5.68370986]",6.146828794924923
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.26569901 11.02737198  3.56880369 ...  0.18997739 10.25458994
 10.23427208]",7.022847813181081
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.32367057 10.04041285  6.40847441 ...  7.16041689  5.00402327
  6.98652574]",5.254697199289235
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.50653791 9.30178762 3.90573247 ... 0.7698354  6.07825011 0.68709312],5.562460438910221
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.19588883  4.96027141  4.58090908 ...  6.22951851  5.44625349
 13.46944047]",5.095504438013324
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.75248333  2.60347619  2.41306194 ...  4.92141821 10.10464923
 12.44882263]",4.9999051263583665
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.49806482  9.97399756  5.32448746 ...  0.67003138  5.30643573
 12.56986553]",4.888467715415479
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.29000718 12.08045083  5.82029894 ...  0.97017711  7.99902215
  1.09108972]",4.689029907163716
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.99944823 8.71419078 2.38154847 ... 0.17661587 8.78925111 5.23972823],5.891675352124677
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.49426672 14.18625606  7.87860251 ...  1.61658888  7.07571407
 13.89740823]",5.238498191388987
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.00628664 8.97153131 4.52939344 ... 0.73124458 4.8355807  0.72273153],5.310587797234366
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.28707865  2.11711452  3.51350348 ...  6.71443873  8.13723638
 12.33430575]",5.101284391270287
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.93919573 12.43006258  3.02321286 ...  0.18020305  7.70012733
  8.3064812 ]",6.317922151808224
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.08671904 15.47067207  3.2663462  ...  0.18600969  8.80518968
  5.57070613]",6.633917848022751
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.1335753  9.85784417 4.23967008 ... 0.30910238 9.53379477 5.95048377],5.494267936759126
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.26516154 5.22473959 2.20825423 ... 7.18825616 6.35648293 6.74398724],4.573654338719631
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.84267892 12.40751463  5.45158473 ...  0.75771986  7.04620634
  0.65494858]",5.582403137062297
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.41450605  5.41588316  3.91752947 ...  4.40199215 10.16757132
 10.13417026]",4.924863381758969
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.41752647 0.65350319 3.48450806 ... 0.80439829 9.73702897 0.95284252],4.459082389543101
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.31786191  9.60588771  6.84882486 ...  1.3439891   0.66960381
 11.15588426]",4.5372466771877535
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.29077949 8.5960561  3.13694444 ... 0.16645327 7.5006631  4.31056885],6.103810890955937
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.72838867 7.68483635 3.2851513  ... 0.18064692 7.59889782 7.88789791],5.900015723016949
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.4422878  2.55895451 5.57503334 ... 6.27774805 9.49956285 8.54686643],5.116827847758929
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.73218971 6.95321163 3.1414869  ... 0.58225839 8.41032364 6.02536908],4.612766794874847
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.58256934 10.35643525  7.85631934 ...  0.80982584  5.4344536
  8.02642877]",4.872889978546059
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.08741336 5.98847175 3.92594069 ... 0.40956541 4.6759428  6.68149349],5.492157832791003
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.7057353  3.64801967 3.35778966 ... 4.96562115 6.05308116 4.80118461],4.21087413022212
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.22793107 10.68163346  8.38347322 ...  0.51458717  5.66678282
 15.39297042]",5.398565222777045
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.53126424 4.25281226 1.79416289 ... 0.17058062 7.37152038 7.83763372],6.089572295268272
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.50767739 9.45626832 2.0631084  ... 0.36392337 6.29436308 6.93549099],6.284618851852563
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.91202814  0.84249301  9.6566294  ...  1.17419155  6.13860981
 10.99269846]",4.550606564972905
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.4409814  4.15661492 3.63455672 ... 4.63347163 4.79219157 7.35984647],5.295676215082733
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.55680434  4.36824524  2.69494887 ...  5.20893234 10.50226445
  6.20556456]",4.526121177799336
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.03552193  0.64579358  6.53083794 ...  0.4764134   4.61714665
 12.8499681 ]",4.665094659119172
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.44770904 2.10868566 3.31372636 ... 4.86450359 6.04443059 5.0673732 ],4.057937980744068
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.4706748  10.19705916  2.97963082 ...  0.27661769  5.57007358
  0.27533598]",5.187539642694772
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.7803663  7.87076077 3.67023796 ... 0.1996188  8.47606433 9.57765887],6.279192504519281
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-37275_task=masked_lm_dr=defaults,,,,defaults,masked_lm,37275,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-37275_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.06534504 3.96418257 3.46159429 ... 0.18021069 7.42060195 5.09843742],6.031808288140574
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-37275_task=masked_lm_dr=defaults,,,,defaults,masked_lm,37275,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-37275_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[8.16393172 2.05752174 2.82538164 ... 6.71003325 0.53506309 3.87078833],4.140795995757862
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-37275_task=masked_lm_dr=defaults,,,,defaults,masked_lm,37275,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-37275_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.3702793  8.29246908 2.86997813 ... 0.52134582 7.0967766  7.17113452],5.260204306379188
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-37275_task=masked_lm_dr=defaults,,,,defaults,masked_lm,37275,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-37275_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[4.90253587 0.32985074 6.22296411 ... 0.36417675 4.46628246 0.70116923],4.683146847431732
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-39050_task=masked_lm_dr=defaults,,,,defaults,masked_lm,39050,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-39050_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.55546154 10.22191643  4.72502036 ...  0.31112398  3.36877056
 11.837082  ]",5.9478275250082175
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-39050_task=masked_lm_dr=defaults,,,,defaults,masked_lm,39050,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-39050_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.6341674  2.84533013 3.88056038 ... 5.72775978 5.98338787 4.30830319],4.274428785693251
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-39050_task=masked_lm_dr=defaults,,,,defaults,masked_lm,39050,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-39050_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.25943326 8.87167449 4.55766635 ... 0.47927983 6.32659698 4.8459649 ],5.090956998417722
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-39050_task=masked_lm_dr=defaults,,,,defaults,masked_lm,39050,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-39050_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.55362211 4.83052079 1.89409491 ... 0.25584065 9.34141786 8.56621821],5.9400416198542825
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-40825_task=masked_lm_dr=defaults,,,,defaults,masked_lm,40825,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-40825_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.44391766 9.1590647  3.1727508  ... 0.39480713 4.91923851 0.53300382],4.720133632718989
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-40825_task=masked_lm_dr=defaults,,,,defaults,masked_lm,40825,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-40825_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.19097985 3.12465591 2.52796531 ... 5.23789206 9.17850775 2.27961954],4.523079911411803
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-40825_task=masked_lm_dr=defaults,,,,defaults,masked_lm,40825,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-40825_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.64177484 10.16557049  7.80230288 ...  3.28454106  6.24680372
  4.70497735]",5.133977153415521
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-40825_task=masked_lm_dr=defaults,,,,defaults,masked_lm,40825,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-40825_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.63315054 4.49589068 5.2343939  ... 0.14664909 6.25530188 4.11936478],5.556891255206706
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-42600_task=masked_lm_dr=defaults,,,,defaults,masked_lm,42600,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-42600_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.87019867 3.08957734 3.36558365 ... 0.19692578 9.04430781 3.84002157],5.798304022298017
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-42600_task=masked_lm_dr=defaults,,,,defaults,masked_lm,42600,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-42600_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.77716378  0.64338894  7.82359055 ... 10.12537295  7.46732889
  0.59622238]",5.047828077003941
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-42600_task=masked_lm_dr=defaults,,,,defaults,masked_lm,42600,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-42600_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.61600453  3.81082395  3.01688507 ...  4.15152435 10.01510514
  7.35530886]",4.467868722716864
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-42600_task=masked_lm_dr=defaults,,,,defaults,masked_lm,42600,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-42600_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.00359954 7.40222184 3.74917108 ... 0.33958805 7.71095827 4.21378955],5.024150059215084
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-44375_task=masked_lm_dr=defaults,,,,defaults,masked_lm,44375,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-44375_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.18102986 5.47419307 7.75256646 ... 0.44671291 7.8410292  0.855102  ],4.988931977244402
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-44375_task=masked_lm_dr=defaults,,,,defaults,masked_lm,44375,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-44375_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.97938258 3.15688482 2.72647673 ... 5.04233634 8.25358223 4.12918328],4.148587619222652
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-44375_task=masked_lm_dr=defaults,,,,defaults,masked_lm,44375,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-44375_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.78514327 8.84451508 2.66980062 ... 0.22981599 6.66802474 4.11299209],4.841082088381064
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-44375_task=masked_lm_dr=defaults,,,,defaults,masked_lm,44375,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-44375_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.58399996 10.117372    4.32724044 ...  0.56770873 10.02009661
  6.11008599]",5.903071580351436
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-46150_task=masked_lm_dr=defaults,,,,defaults,masked_lm,46150,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-46150_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.37477532 5.10473886 7.12744699 ... 0.62817937 5.63819245 1.14392291],4.850881003138236
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-46150_task=masked_lm_dr=defaults,,,,defaults,masked_lm,46150,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-46150_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.05037756  8.16193576  2.94712735 ...  0.33968278  5.72317729
 10.63726103]",5.378998565718064
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-46150_task=masked_lm_dr=defaults,,,,defaults,masked_lm,46150,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-46150_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.04710104 3.12893673 2.4780195  ... 4.910873   6.23416336 8.34148758],4.911245148545982
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-46150_task=masked_lm_dr=defaults,,,,defaults,masked_lm,46150,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-46150_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.37068851 4.33391855 2.56073711 ... 8.45572111 9.29394766 5.48324344],6.069695116035976
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-47925_task=masked_lm_dr=defaults,,,,defaults,masked_lm,47925,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-47925_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.65499242  7.92692082  2.88569346 ...  1.674841    7.12326631
 11.2225857 ]",6.636656898728144
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-47925_task=masked_lm_dr=defaults,,,,defaults,masked_lm,47925,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-47925_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.70608853 8.9237638  6.67650693 ... 0.49318146 5.89488399 2.7282307 ],5.500975978582438
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-47925_task=masked_lm_dr=defaults,,,,defaults,masked_lm,47925,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-47925_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.99670564 4.84889775 2.4555904  ... 0.4003432  5.9889718  4.62786693],5.011707908823735
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-47925_task=masked_lm_dr=defaults,,,,defaults,masked_lm,47925,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-47925_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.35838318  2.93304966  2.79156229 ...  3.46454877  8.65489095
 15.84284213]",4.234267959661561
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-49700_task=masked_lm_dr=defaults,,,,defaults,masked_lm,49700,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-49700_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.45898362 8.72755444 3.02492148 ... 0.29613922 9.36528509 8.76563014],5.893195615697348
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-49700_task=masked_lm_dr=defaults,,,,defaults,masked_lm,49700,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-49700_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.36120894  8.09065681  2.60733313 ...  3.42956081  6.73029007
 14.1761096 ]",4.5976100175595835
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-49700_task=masked_lm_dr=defaults,,,,defaults,masked_lm,49700,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-49700_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.97056495 6.85961117 0.7595683  ... 0.85044508 5.07337023 6.14460896],4.518131913204574
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-49700_task=masked_lm_dr=defaults,,,,defaults,masked_lm,49700,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-49700_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.6499682   6.78369856  4.32632249 ...  0.57071105  7.17312705
 14.06238422]",5.657703820914131
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-51475_task=masked_lm_dr=defaults,,,,defaults,masked_lm,51475,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-51475_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.20079696 10.90246787  2.31210881 ...  0.18216513 10.60141686
  8.97621617]",6.0938237078559485
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-51475_task=masked_lm_dr=defaults,,,,defaults,masked_lm,51475,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-51475_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.59049588 0.49465215 3.54820985 ... 1.45744655 8.26687954 0.8614759 ],4.480319059823534
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-51475_task=masked_lm_dr=defaults,,,,defaults,masked_lm,51475,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-51475_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.79633874 8.67692627 2.75301963 ... 0.22190817 5.50083535 7.20633329],5.107663496816789
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-51475_task=masked_lm_dr=defaults,,,,defaults,masked_lm,51475,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-51475_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.44157448 3.12701876 2.86291968 ... 3.92213382 5.87063557 4.28601244],4.504810915927316
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-53250_task=masked_lm_dr=defaults,,,,defaults,masked_lm,53250,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-53250_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.84056176 9.59027724 3.62605135 ... 0.25520484 9.1270004  9.2470194 ],6.056024193161021
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-53250_task=masked_lm_dr=defaults,,,,defaults,masked_lm,53250,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-53250_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.31844664  9.28341634  3.26782798 ...  0.27308097  8.02463344
 13.32231701]",5.791510513341453
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-53250_task=masked_lm_dr=defaults,,,,defaults,masked_lm,53250,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-53250_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.4648067   7.98259812  2.34436747 ...  0.41899062  8.04005289
 11.36929438]",4.7752621025596635
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-53250_task=masked_lm_dr=defaults,,,,defaults,masked_lm,53250,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-53250_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.7912317  3.60470683 2.75894267 ... 3.11530829 4.21596288 3.7844995 ],4.136353375832167
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-55025_task=masked_lm_dr=defaults,,,,defaults,masked_lm,55025,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-55025_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.7024736   7.67777708  4.30939107 ...  0.32170503  7.91384783
 10.04280716]",4.846297356618581
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-55025_task=masked_lm_dr=defaults,,,,defaults,masked_lm,55025,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-55025_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.08799982 6.80703111 2.43375204 ... 0.40634045 5.90492529 0.41354503],4.907189732565203
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-55025_task=masked_lm_dr=defaults,,,,defaults,masked_lm,55025,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-55025_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.96234629  3.05858334  2.45577487 ...  3.60527803  6.43576724
 10.60999689]",4.20050130319376
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-55025_task=masked_lm_dr=defaults,,,,defaults,masked_lm,55025,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-55025_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.28120266 7.25062288 3.30370015 ... 0.33967065 7.48169945 4.35405693],6.128084817365228
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-56800_task=masked_lm_dr=defaults,,,,defaults,masked_lm,56800,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-56800_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.17442534  9.70071238  3.74155684 ...  7.63763412 11.78503394
 10.86745315]",5.461969428825028
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-56800_task=masked_lm_dr=defaults,,,,defaults,masked_lm,56800,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-56800_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[8.89582789 7.02143043 2.58898467 ... 2.47378884 5.47646666 8.21586931],4.150517972107522
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-56800_task=masked_lm_dr=defaults,,,,defaults,masked_lm,56800,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-56800_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.94947683 5.59064387 1.80615412 ... 0.3221939  5.49549151 0.39346214],4.2437369550148745
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-56800_task=masked_lm_dr=defaults,,,,defaults,masked_lm,56800,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-56800_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.13122585 7.63760544 5.05455465 ... 0.32943181 8.75611189 3.24697452],4.781346341435647
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-58575_task=masked_lm_dr=defaults,,,,defaults,masked_lm,58575,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-58575_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.8722376  4.64316701 3.84776275 ... 8.8924871  7.71167376 8.92687067],5.991688567142901
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-58575_task=masked_lm_dr=defaults,,,,defaults,masked_lm,58575,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-58575_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.04342851 7.41246316 4.45609101 ... 6.79765772 6.18394866 2.02862086],5.1054083668392245
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-58575_task=masked_lm_dr=defaults,,,,defaults,masked_lm,58575,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-58575_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.7351065   8.05990075  2.29094167 ...  0.41953275  7.43125896
 11.4679343 ]",4.938257478188876
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-58575_task=masked_lm_dr=defaults,,,,defaults,masked_lm,58575,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-58575_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.51375218  2.93574555  3.54805073 ...  3.48549463  6.08213135
 10.15911714]",3.987379895393427
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-60350_task=masked_lm_dr=defaults,,,,defaults,masked_lm,60350,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-60350_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.73009477 8.49678549 3.21901296 ... 0.22868845 8.03871021 2.77030292],5.259713944353151
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-60350_task=masked_lm_dr=defaults,,,,defaults,masked_lm,60350,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-60350_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.12711454  4.04496822  2.61644975 ...  3.32893274  6.58652197
 10.3293301 ]",4.266973023006807
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-60350_task=masked_lm_dr=defaults,,,,defaults,masked_lm,60350,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-60350_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.29490747 7.46076984 2.44683865 ... 0.44453545 8.79117372 6.39354106],4.762615552081588
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-60350_task=masked_lm_dr=defaults,,,,defaults,masked_lm,60350,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-60350_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.13167227 7.85911736 4.55984007 ... 8.99038081 5.15568488 3.18211848],5.669639816212769
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-62125_task=masked_lm_dr=defaults,,,,defaults,masked_lm,62125,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-62125_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.34651832 6.70768383 7.96913386 ... 0.89603657 7.3291004  0.75771608],4.858064705278523
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-62125_task=masked_lm_dr=defaults,,,,defaults,masked_lm,62125,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-62125_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.79452246 4.3301146  3.22713695 ... 4.13529384 7.56106829 6.27479848],4.454573583256077
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-62125_task=masked_lm_dr=defaults,,,,defaults,masked_lm,62125,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-62125_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.49339307  6.78554227  3.06302721 ...  0.34863008  5.74691812
 11.19369451]",4.488604182371939
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-62125_task=masked_lm_dr=defaults,,,,defaults,masked_lm,62125,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-62125_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.86585897  5.34111245  4.07356549 ...  0.17482276  4.15909822
 11.68229396]",6.110542139899874
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-63900_task=masked_lm_dr=defaults,,,,defaults,masked_lm,63900,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-63900_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.07257168 3.59740559 3.87133074 ... 5.92288311 4.88281778 5.13036764],5.435631985473238
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-63900_task=masked_lm_dr=defaults,,,,defaults,masked_lm,63900,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-63900_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.85580478 6.85037022 5.43422176 ... 0.40890805 6.22452496 2.2843274 ],4.865647023711145
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-63900_task=masked_lm_dr=defaults,,,,defaults,masked_lm,63900,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-63900_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.35198655  0.56375963  2.21487802 ...  0.9649212   6.53842497
 11.89521274]",4.393581166252736
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-63900_task=masked_lm_dr=defaults,,,,defaults,masked_lm,63900,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-63900_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.39864228 5.43552021 2.54219915 ... 3.79109302 9.6889969  5.65222905],4.086577819073935
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-65675_task=masked_lm_dr=defaults,,,,defaults,masked_lm,65675,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-65675_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.8738778  9.87471243 4.94231303 ... 0.27653889 8.12746475 2.69994651],5.400222347798291
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-65675_task=masked_lm_dr=defaults,,,,defaults,masked_lm,65675,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-65675_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.83300014 2.9145792  3.13991211 ... 4.28696843 9.35555278 5.46216166],4.268194742494462
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-65675_task=masked_lm_dr=defaults,,,,defaults,masked_lm,65675,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-65675_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.94335458  4.86272056  2.1944764  ...  0.36483414  6.73720561
 12.15489928]",3.9575225251574793
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-65675_task=masked_lm_dr=defaults,,,,defaults,masked_lm,65675,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-65675_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.80830905 8.55931513 3.84602251 ... 6.79628327 5.97799892 5.83714145],5.654215436457907
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-67450_task=masked_lm_dr=defaults,,,,defaults,masked_lm,67450,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-67450_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.88932481 7.27106669 3.82993314 ... 0.60152327 8.67468099 2.81740002],4.8703751447507155
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-67450_task=masked_lm_dr=defaults,,,,defaults,masked_lm,67450,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-67450_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.30456451 4.80271587 2.2772317  ... 0.37276469 6.89723801 5.26737148],4.231618472323227
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-67450_task=masked_lm_dr=defaults,,,,defaults,masked_lm,67450,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-67450_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.0318953  4.84744812 2.07390794 ... 3.64055381 8.87948748 5.36711919],4.39361140232783
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-67450_task=masked_lm_dr=defaults,,,,defaults,masked_lm,67450,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-67450_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.57685826 11.60360332  3.65902276 ...  0.19222092  5.3756653
  3.69667003]",6.061969682406978
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-69225_task=masked_lm_dr=defaults,,,,defaults,masked_lm,69225,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-69225_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.00294857  9.68791292  7.27207445 ...  0.24222518 10.46176021
  5.10068841]",6.0200630386318865
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-69225_task=masked_lm_dr=defaults,,,,defaults,masked_lm,69225,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-69225_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.19633531  7.60164875  3.10893776 ...  0.55720727 10.46863055
  3.18843643]",4.802282129854332
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-69225_task=masked_lm_dr=defaults,,,,defaults,masked_lm,69225,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-69225_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.70150267  4.27494917  2.92107848 ...  3.66589487  8.46306583
 10.13926781]",4.6602336839981175
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-69225_task=masked_lm_dr=defaults,,,,defaults,masked_lm,69225,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-69225_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.49726046  5.40864192  2.69939439 ...  0.328528    7.22925121
 11.03678079]",4.3849382267698696
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-71000_task=masked_lm_dr=defaults,,,,defaults,masked_lm,71000,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-71000_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.02934476 7.26967708 2.77289348 ... 0.40042476 6.10926524 2.02258587],5.205029060684119
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-71000_task=masked_lm_dr=defaults,,,,defaults,masked_lm,71000,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-71000_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.05131864 4.32721579 2.22361704 ... 0.36102707 5.82129477 8.20582356],4.313439733322365
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-71000_task=masked_lm_dr=defaults,,,,defaults,masked_lm,71000,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-71000_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.31875176 10.67395424  2.41941988 ...  3.19404569  7.51417112
 11.26423315]",4.461396331275214
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-71000_task=masked_lm_dr=defaults,,,,defaults,masked_lm,71000,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-71000_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.70491155 12.41427366  3.05553119 ...  0.53801459  8.46451298
  3.09745596]",5.5944777069775125
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-72775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,72775,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-72775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[8.44103216 6.39595323 2.46239529 ... 0.27605954 8.10849228 2.49602491],4.9091729844708265
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-72775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,72775,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-72775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.75666261  4.86221177  2.50891994 ...  3.35066331  7.73977629
 11.57095501]",4.4344642410021935
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-72775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,72775,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-72775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.62558843  6.10954237  2.53057305 ...  0.42692007  4.97767652
 13.3958901 ]",4.624186579777627
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-72775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,72775,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-72775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.25120149 8.24987925 3.99794076 ... 0.24356432 6.92150465 4.09779387],5.878320608784917
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-74550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,74550,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-74550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.17793224 6.85417851 4.23818497 ... 0.19248403 7.1832289  5.96889718],5.750881340493537
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-74550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,74550,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-74550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.98594431 9.66786669 3.12358601 ... 6.81293665 9.45908682 5.71715139],5.363260511250782
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-74550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,74550,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-74550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.72304615  5.0684891   2.77776256 ...  0.22884112  5.88883387
 11.76177053]",4.866465367997862
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-74550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,74550,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-74550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.91594219 5.30144871 2.5207393  ... 3.23647298 9.74476284 5.20138319],5.15886180080473
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-76325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,76325,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-76325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.77253734 4.02248221 3.38944916 ... 0.21074047 8.10618967 7.61368971],5.62845738795334
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-76325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,76325,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-76325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.0746417   6.43068751  3.13257415 ...  5.29074799  7.85551364
 15.4962046 ]",5.091985012047507
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-76325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,76325,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-76325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.88393394  4.42102698  2.41892153 ...  3.05624192 10.01178018
  8.01984916]",4.203360160594348
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-76325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,76325,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-76325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.44512532  7.32976172  2.46455563 ...  0.24781521  9.11280883
 13.7455252 ]",5.132973071983567
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-78100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,78100,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-78100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.90550383 4.20783519 2.87337186 ... 4.55096247 9.92484021 8.95100126],4.670023626714742
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-78100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,78100,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-78100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.56698465  5.79610462  2.4429988  ...  0.21633272  6.656976
 12.61732489]",4.789172638929419
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-78100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,78100,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-78100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.95788536 7.47493764 2.26745471 ... 3.14588254 7.94347066 7.42605729],4.233700363065412
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-78100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,78100,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-78100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.86403741 6.22649046 2.82440332 ... 0.29502744 8.43979942 5.50489004],5.859223276311036
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-79875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,79875,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-79875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.9359344  3.62431783 2.62191537 ... 2.76268594 7.9018546  6.35241232],4.044407862378326
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-79875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,79875,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-79875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.80927806  6.81569916  3.83272476 ...  0.2919817   8.51654868
 12.47681012]",4.6430252593610915
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-79875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,79875,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-79875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.63642139 6.98460559 5.09011768 ... 5.90393005 7.32795988 2.19649789],5.333581731984384
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-79875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,79875,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-79875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[8.21438387 7.37995006 2.87406949 ... 0.20629072 7.33502157 9.04888379],5.950836193898567
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-81650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,81650,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-81650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.16791076 0.50791572 0.41402434 ... 4.48521284 8.33429455 3.06248612],4.6897204878458005
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-81650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,81650,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-81650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.16793303  8.38871902  3.34063416 ...  0.25494719  9.48127915
 13.96784992]",5.078153417473446
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-81650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,81650,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-81650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.22278845 4.26069309 2.49721296 ... 3.46972933 8.71136383 5.85232813],3.9865760842517823
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-81650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,81650,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-81650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.79615819  5.68137767  3.24192373 ...  0.24320053  6.95532287
 10.51070271]",5.679507686886495
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-83425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,83425,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-83425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.7032898  6.58892442 3.00362965 ... 3.64713599 7.29336491 2.43088788],5.206123991199789
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-83425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,83425,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-83425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.55262924  5.88282648  2.37622905 ...  0.40054564  7.00629504
 11.58425247]",4.711853087690009
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-83425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,83425,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-83425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.05136491 5.44295429 3.33377935 ... 3.01554755 7.90094811 6.67754507],4.652636423559561
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-83425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,83425,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-83425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.85775749 11.178332    2.4025933  ...  0.24703029  5.54121979
 12.75156566]",5.6317785590319565
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-85200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,85200,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-85200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.58640459  6.75526766  3.26919053 ...  0.23741772  8.51297459
 13.27532488]",6.430247041326017
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-85200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,85200,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-85200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.70892169 10.80071226  2.81798431 ...  5.45969512 11.3926423
  3.01830309]",5.094638705177577
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-85200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,85200,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-85200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.47449635  6.16897743  2.27710061 ...  0.29688369  4.59779037
 13.51482314]",5.042297837616476
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-85200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,85200,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-85200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.70471649  8.0521511   3.44395064 ...  4.9031185   5.75589026
 11.68863789]",4.882544184313085
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-86975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,86975,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-86975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[8.05433578 5.71598859 2.74367458 ... 4.88940638 7.4673949  6.68582589],4.104222054830114
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-86975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,86975,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-86975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.64240761  3.68857189  2.77210343 ...  0.28557077  8.17275616
 12.91548766]",4.237144348928863
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-86975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,86975,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-86975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.1607683   9.09412789  3.4077747  ...  5.17507229 10.84433518
  2.42066054]",5.4144022459337915
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-86975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,86975,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-86975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[8.66423609 6.43338415 3.1217292  ... 0.19113609 9.43733284 9.16403275],6.016063990261266
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-88750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,88750,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-88750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.27051537  8.71973496  7.10724869 ...  5.67914789 10.56863826
  3.0364766 ]",5.303379862146906
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-88750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,88750,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-88750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.98570791  6.0583869   0.94771196 ...  0.84218541 10.49225979
  0.45737637]",4.077466103584985
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-88750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,88750,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-88750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.8953313   3.97105249  2.32044963 ...  4.12524211  9.86039107
 11.16324181]",4.35335661933118
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-88750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,88750,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-88750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.18143312  9.34135033  1.97383294 ...  0.23559852 10.32658636
 10.26163447]",5.747605303515871


==> figures/mean_over_checkpoints_for_different_seeds.selected.copy_with_exclusions/data_full=data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/data_subsampling_split=test/data_dataset_seed=None/model_layer=-1/model_partial_name=model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup/local_estimates_desc_full=desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/tokenizer_add_prefix_space=False/raw_data/sorted_data_df.csv <==
data_full,data_dataset_name,data_dataset_seed,data_debug,data_use_context,data_filtering_remove_empty_sequences,data_splitting_mode,data_context,data_feature_column,data_subsampling_full,data_subsampling_split,data_subsampling_number_of_samples,data_subsampling_sampling_mode,data_subsampling_sampling_seed,tokenizer_full,tokenizer_add_prefix_space,tokenizer_max_len,embedding_data_handler_full,embedding_data_handler_mode,embedding_data_handler_level,data_prep_sampling_method,data_prep_sampling_seed,data_prep_sampling_samples,local_estimates_desc_full,local_estimates_description,local_estimates_samples,local_estimates_zero_vector_handling_mode,local_estimates_deduplication,local_estimates_noise_artificial_noise_mode,local_estimates_noise_distortion,local_estimates_noise_seed,n_neighbors_mode,n_neighbors,model_full,model_classifier_dropout,model_attention_probs_dropout_prob,model_hidden_dropout_prob,model_dropout_mode,model_task,model_checkpoint,model_seed,model_partial_name,model_layer,aggregation,normalization,file_path,file_data,file_data_mean
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base_task=masked_lm_dr=defaults,,,,defaults,masked_lm,-1,,model=roberta-base,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 9.21650851 10.11634926 11.65260243 ... 24.94235645  3.62872243
  9.92278252]",10.62832629159794
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.97098317 10.48258925  4.64944136 ...  6.47696516  8.24201425
 11.7533615 ]",9.360914893384678
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.9003656  7.31014749 4.4590474  ... 4.03426118 7.38622183 5.96369817],7.029952284723255
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.74310043 10.45738433  4.69377559 ... 10.30661237  6.55882429
  5.44107001]",6.069696764529567
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.91946616 8.68155803 5.28987774 ... 6.99964904 9.76426001 4.25500364],7.390812256147133
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.75454509 6.52329107 5.48890463 ... 4.91375213 9.25724771 4.11916635],7.380606697334355
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.45268003  1.25396443  5.46468244 ...  8.2974537   7.17092426
 12.52059206]",5.3323204761739715
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.8878649  10.23593657  5.10469547 ...  8.63758747  6.29555095
 10.74369518]",7.691339412755685
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.46042325 10.15281248  4.05911588 ...  9.7334114   5.22640204
  9.69953912]",7.296140905253186
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.58037056 0.97299711 6.96970044 ... 8.46418751 6.86926439 3.08889419],5.313723398441091
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.46126298 10.26626498  6.94416168 ...  7.49839347  7.00734309
 11.83686649]",8.58452377938034
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.763414   10.04210265  3.89258707 ...  0.83712706  6.10984391
  8.75027478]",7.071248711403311
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.93605833 11.01734769  4.33702175 ... 11.32905712  6.34582273
 13.63777609]",6.725862497614202
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.99938697 13.35986697  5.30227301 ...  0.31431464  7.57495431
 12.24586901]",7.867452127646063
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.3063462  11.98642213  7.74699049 ...  5.38042157  5.8069133
  8.2814883 ]",5.87621966776412
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.70223134 10.07010902  0.86439288 ...  9.65050487  6.22543366
 14.05996404]",5.422457194469683
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.37506467  0.2601203   6.69241347 ...  0.46657944  4.6658526
 13.42832035]",5.686947332441753
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.63706432 9.58117127 3.21085834 ... 5.49310226 6.53146136 4.89706582],4.980212825903082
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.75418184 13.98371057  7.2958805  ...  0.35951903  5.96077229
  9.84391627]",5.709827668526816
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.44084904 10.77912587  5.70549149 ...  7.39333188  5.73653551
  0.5174378 ]",6.975945624589657
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.87273413 0.69640182 6.06210983 ... 5.62570823 5.55812959 5.97025917],5.184384184242806
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.86398249 9.9197126  3.32623148 ... 8.03751195 5.4900529  3.47454664],5.74136940291041
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.63959298  9.82039278  5.36700442 ...  0.21690435  7.5329961
 13.21904263]",7.580456264964447
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[4.82814297 9.65719261 4.68524241 ... 0.30795855 5.20965245 5.85491262],4.835863353183837
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.74401942 1.50823814 7.00673907 ... 4.45058018 5.08976765 1.44687199],4.15003974000952
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.48276468 9.72420806 3.61184506 ... 3.91533199 5.23326538 3.27392842],5.4992400015675384
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.5871804  11.61658125  3.78273755 ...  0.20203725  8.5381341
 11.42819286]",5.81123067877594
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.50152439 11.07220358  5.23852244 ...  0.20946306  6.26839212
 14.11361992]",8.299380986180909
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.2078527  0.60181131 5.30298284 ... 5.79005497 6.59733409 8.17069502],5.511698530291818
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.4895371  9.14522649 4.82407461 ... 4.47578826 4.14090948 2.44021949],4.790965195822557
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.54908305  7.87095977  4.71100269 ...  0.32326621  8.12599086
 12.60532919]",7.361558618103941
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.20025776 11.40920625  4.06549838 ...  0.58352279  5.38818131
 12.07253649]",5.492109142033208
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.78474238 12.16543763  7.32290346 ...  6.32204956  7.03207033
 13.4369814 ]",7.342814561008921
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.83030167 11.59125067  3.61207012 ...  0.29523006  4.26322354
  8.94441741]",5.355069927954425
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.44163202 12.52570268  4.16141892 ...  4.94151304  7.38312275
 10.22648877]",7.337591502916111
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.82385654 10.23640352  4.94419347 ...  5.42282319  6.19615893
 11.70217271]",6.049882341590238
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.48762869  0.22475923  5.27536977 ...  3.17556666  7.57057348
 10.57989031]",5.914704103270385
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.47572052  0.20978599  6.15178921 ...  3.12881629 10.15463231
  4.56388851]",5.885357115777247
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.57199358 0.50681665 2.54107028 ... 0.45178199 4.29152923 2.98308833],4.406710929795571
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.78785993 10.68445196  4.69038046 ...  0.46852955  7.2035568
 14.8895813 ]",8.079102773970046
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.3841238  12.92552699  3.38169278 ...  0.59311664  5.41738327
  7.7839939 ]",5.055457708036201
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.19816375 0.21779754 4.31030979 ... 3.9806457  9.42639813 7.59209634],5.766140242787002
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.01068593 9.07239257 3.39384666 ... 0.22118141 4.40203478 2.86306014],5.100456262497854
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.38907268  9.50236794  2.36060979 ...  1.68748903  4.52278577
 11.11676353]",4.940838485813882
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.30519367 10.24406958  5.25315712 ...  0.28009746  9.37070759
 18.90784346]",7.51232097882161
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.54418576 12.38593778  2.3230005  ...  2.7002775   6.61491164
 12.17986742]",5.993908274775813
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.90492953 11.81607385  2.87616213 ...  5.78605538  8.5867967
 13.12922613]",6.396821828132535
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.43150251 13.9680651   2.49868201 ...  1.50427536  5.27331563
  6.93138279]",4.82350471642008
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.8674923  8.0679701  3.74299541 ... 5.70630295 5.25192893 2.71951008],4.314795577403055
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.33755336 1.61010092 5.01984435 ... 5.56840732 7.17673785 6.64799706],3.9403676686528475
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.80323663 10.23029556  2.91305567 ...  0.83441129  8.39493811
 11.87386705]",4.993189119138148
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.05415223 9.10966053 4.85792075 ... 5.69612898 7.4688999  0.27944284],6.719262871281529
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.59737699 2.56502162 4.35191454 ... 2.49291626 6.69059934 2.30452902],5.489513667359851
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.80411509  4.00377019  5.90284056 ...  3.23714212  4.95644406
 18.26473639]",6.205598532413757
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.0082917  0.69970299 1.16883363 ... 0.77318379 7.72005035 0.98647439],5.793626291319013
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.89743617 12.20091537  3.85170884 ...  0.54267854  6.53987313
 10.79295766]",5.1894636697173
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.32568618 1.27096674 4.8043183  ... 8.62570183 8.44897367 4.27743865],3.9846609678241696
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.94783205 0.26656739 4.51924737 ... 0.27985611 5.89849596 9.18483992],6.8016578019376075
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.13464998 14.468222    3.7862649  ...  0.95968628  7.70009561
 11.70240386]",4.650488723965236
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.24399297 0.53811628 5.79250593 ... 7.7691807  5.04412348 3.3036938 ],4.644965660279735
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.12033306  7.75549359  4.79989738 ...  2.8895584   6.73589029
 13.82189845]",6.150913762597627
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.88325759 12.73249274  3.79018631 ... 11.59616401  5.81021394
  5.73004234]",4.65848865887592
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.72857449  8.28770944  3.62714693 ...  0.22251501  7.59372867
 14.57512325]",7.164164611297202
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.447956   11.10124583  2.71250744 ...  0.82372646  5.91922669
 10.94772428]",5.339607717067319
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.11580243 10.11246312  3.15684866 ...  2.3058334   7.76832967
 19.14366664]",5.934827231670045
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.81717749 6.58048551 3.9453538  ... 6.38685239 5.86240106 3.23661537],4.888492498044585
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.3698449   0.1924616   3.56619704 ...  0.21712823  8.19441243
 10.45464338]",6.895790538160414
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.49113944 13.23247556  4.34650899 ...  1.22393151  5.95053087
 11.0675528 ]",4.971257830172208
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.60421339  4.00162993  3.14945427 ...  2.96918359  7.27231255
 17.69247473]",5.900221021786962
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.96620694 12.23396784  3.18622233 ...  0.96679615  6.9900555
 10.57845081]",5.205737938385547
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.16753391  0.18874482  3.01908013 ...  0.20665796  7.75026077
 12.92001381]",7.041148476605594
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.43190441 7.15144902 4.05948935 ... 0.30993272 4.38214599 9.28716445],4.647284069252177
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.32604326  9.84312149  4.71684647 ...  3.32416553  8.03515972
 12.38002   ]",5.99045351254356
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.34521866 10.46024818  2.99082489 ...  2.61696787  4.49214307
  9.81048411]",5.876721057062745
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.70372585 10.48202959  4.1572547  ...  1.1387146   6.69360384
 10.60885694]",5.609398996943147
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.01590551 0.24420494 4.46154089 ... 0.21047497 6.87259568 8.24710398],6.379788191966875
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.52588917 4.76416099 4.66710139 ... 0.30706998 4.90461748 4.00707865],4.70800945270884
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 9.29555649 10.33106804  5.15470758 ...  4.36724053  3.15140628
 12.31186813]",6.023832757799806
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.57604089 0.67505068 5.18644691 ... 0.38055624 4.77455672 2.91763496],4.30442927197839
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.41716429  9.82737451  3.82511549 ...  0.59252023  7.28395531
 14.2641957 ]",4.703759272340891
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.61962472  0.34733101  5.15538475 ...  0.32003621  7.80337586
 11.71026395]",6.065918155765514
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-37275_task=masked_lm_dr=defaults,,,,defaults,masked_lm,37275,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-37275_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.98110902 9.74002753 3.09523065 ... 4.90171316 7.28638047 2.3774935 ],4.132978920401487
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-37275_task=masked_lm_dr=defaults,,,,defaults,masked_lm,37275,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-37275_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.78672658 11.92124579  3.36422838 ...  1.48849424  7.55720107
  8.86343751]",4.384259395129064
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-37275_task=masked_lm_dr=defaults,,,,defaults,masked_lm,37275,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-37275_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.29788836  0.1914818   3.65958693 ...  0.18155082  6.66884436
 12.92257871]",6.119214221673913
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-37275_task=masked_lm_dr=defaults,,,,defaults,masked_lm,37275,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-37275_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.09626642  9.10510415  4.78209876 ...  3.94210898  3.9950865
 10.35351032]",5.745942079371054
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-39050_task=masked_lm_dr=defaults,,,,defaults,masked_lm,39050,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-39050_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.0972868  12.24919248  3.05843239 ...  1.37032712  7.35989974
 15.97414195]",4.542192272080304
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-39050_task=masked_lm_dr=defaults,,,,defaults,masked_lm,39050,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-39050_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.00634887  6.98923143  4.69909938 ...  0.18318362  7.77595423
 16.50278166]",6.5246192869939525
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-39050_task=masked_lm_dr=defaults,,,,defaults,masked_lm,39050,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-39050_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.51177123 0.88934864 4.23544026 ... 0.48495939 0.7277563  3.77876561],3.3562994320917774
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-39050_task=masked_lm_dr=defaults,,,,defaults,masked_lm,39050,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-39050_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.65200031 8.60783601 4.83192063 ... 3.24132014 4.23656298 8.70206727],6.071684568178093
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-40825_task=masked_lm_dr=defaults,,,,defaults,masked_lm,40825,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-40825_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.86563994  9.33317699  2.5359017  ...  1.03201067  4.77163815
 13.60699215]",4.364283797797546
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-40825_task=masked_lm_dr=defaults,,,,defaults,masked_lm,40825,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-40825_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.81008253  8.41370989  6.1360464  ...  0.20342951  6.77789348
 14.99043529]",6.353990332270647
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-40825_task=masked_lm_dr=defaults,,,,defaults,masked_lm,40825,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-40825_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.41214134 6.59986177 4.31416685 ... 0.62694719 6.34325473 3.55801378],3.8911458524721665
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-40825_task=masked_lm_dr=defaults,,,,defaults,masked_lm,40825,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-40825_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.75869069 10.51542181  3.29014697 ...  2.57336721  5.19338445
  9.50662123]",5.832130543664603
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-42600_task=masked_lm_dr=defaults,,,,defaults,masked_lm,42600,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-42600_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.85800958  9.64159371  5.24370572 ...  2.63370282  6.76493475
 13.73032416]",6.053135197402095
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-42600_task=masked_lm_dr=defaults,,,,defaults,masked_lm,42600,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-42600_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.09838267 7.29641451 3.23971352 ... 0.35934811 8.22221272 3.52309085],4.343398034638999
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-42600_task=masked_lm_dr=defaults,,,,defaults,masked_lm,42600,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-42600_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.43096275  7.94836921  5.16513389 ...  0.20803239  5.34087011
 17.3620207 ]",6.34953258231031
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-42600_task=masked_lm_dr=defaults,,,,defaults,masked_lm,42600,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-42600_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.88108185 17.47004531  3.96494408 ...  0.62286831  5.33883623
 14.3196651 ]",4.51047377409099
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-44375_task=masked_lm_dr=defaults,,,,defaults,masked_lm,44375,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-44375_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.76961285 12.83524315  4.09252585 ...  3.54388708  4.23473496
  7.97223391]",5.914557791237111
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-44375_task=masked_lm_dr=defaults,,,,defaults,masked_lm,44375,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-44375_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.65914241 4.17116581 4.7577371  ... 6.6012247  5.76135863 4.3033003 ],4.199240624880793
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-44375_task=masked_lm_dr=defaults,,,,defaults,masked_lm,44375,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-44375_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.13580803  8.85480442  2.95466224 ...  1.25334023  6.10794941
 17.10234502]",4.46918505246348
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-44375_task=masked_lm_dr=defaults,,,,defaults,masked_lm,44375,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-44375_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.75573691  6.64405644  4.94402856 ...  0.18190506  4.61270996
 14.12590052]",6.459871608315326
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-46150_task=masked_lm_dr=defaults,,,,defaults,masked_lm,46150,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-46150_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.79256066 10.03784058  4.48231024 ...  2.96575345  3.79988436
 12.96346108]",5.879041172951246
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-46150_task=masked_lm_dr=defaults,,,,defaults,masked_lm,46150,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-46150_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.19106207  9.82087644  2.78307558 ...  3.70474556  5.30074057
 15.11781277]",4.859300892216999
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-46150_task=masked_lm_dr=defaults,,,,defaults,masked_lm,46150,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-46150_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.52038654  6.69320393  5.25123456 ...  0.22331498  4.48590471
 16.64205868]",6.411818939032458
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-46150_task=masked_lm_dr=defaults,,,,defaults,masked_lm,46150,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-46150_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.44257248 3.7334601  0.40028789 ... 4.62189657 4.28105833 3.39848447],4.088639718611056
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-47925_task=masked_lm_dr=defaults,,,,defaults,masked_lm,47925,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-47925_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.90383691  9.2950443   3.06980816 ...  2.40861976  5.44433465
 13.61994872]",5.711572119110576
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-47925_task=masked_lm_dr=defaults,,,,defaults,masked_lm,47925,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-47925_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.34259719 12.86549597  2.47923121 ...  3.79538342  6.5015521
 13.02694725]",4.822045265717048
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-47925_task=masked_lm_dr=defaults,,,,defaults,masked_lm,47925,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-47925_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.2993439  7.20771693 3.77376906 ... 0.21843155 8.06223805 9.43040583],6.301699783468936
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-47925_task=masked_lm_dr=defaults,,,,defaults,masked_lm,47925,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-47925_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.22237121 4.64714546 2.45973691 ... 5.82995952 9.91960252 3.2643909 ],4.372242182661008
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-49700_task=masked_lm_dr=defaults,,,,defaults,masked_lm,49700,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-49700_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.75998135 7.12168533 3.06265579 ... 7.65183452 6.00615226 5.15746134],4.446630688301929
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-49700_task=masked_lm_dr=defaults,,,,defaults,masked_lm,49700,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-49700_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.84753702 10.77195653  4.10077302 ...  0.19301418  8.21693438
 10.27987164]",6.616665875200911
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-49700_task=masked_lm_dr=defaults,,,,defaults,masked_lm,49700,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-49700_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.08593081  9.76291496  3.20863052 ...  4.10232622  6.01206008
 11.73244449]",4.769710823392767
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-49700_task=masked_lm_dr=defaults,,,,defaults,masked_lm,49700,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-49700_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.70526933  9.4945777   3.74320782 ...  2.14144233  5.29431654
 11.83486946]",5.895442552348119
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-51475_task=masked_lm_dr=defaults,,,,defaults,masked_lm,51475,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-51475_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.26048037  8.36822279  3.11343713 ...  2.72326435  5.20461782
 12.87553056]",5.374520989816983
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-51475_task=masked_lm_dr=defaults,,,,defaults,masked_lm,51475,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-51475_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.37296292  7.99199297  4.83136164 ...  0.19468066  7.60386099
 10.65678157]",6.672953547438946
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-51475_task=masked_lm_dr=defaults,,,,defaults,masked_lm,51475,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-51475_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.45406528 7.34342868 3.04292273 ... 3.46599742 6.4619038  3.42565027],4.565074332254964
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-51475_task=masked_lm_dr=defaults,,,,defaults,masked_lm,51475,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-51475_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.31802756 7.45469069 4.02683378 ... 5.4085346  5.91565768 5.41337036],4.0972377631100985
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-53250_task=masked_lm_dr=defaults,,,,defaults,masked_lm,53250,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-53250_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.79578463 13.39904049  3.79984781 ...  2.54226847  8.37463855
 13.53794444]",5.512686606048132
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-53250_task=masked_lm_dr=defaults,,,,defaults,masked_lm,53250,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-53250_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.10251915 9.87990063 2.99348832 ... 5.77139647 6.34920589 7.28235526],4.734444358358847
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-53250_task=masked_lm_dr=defaults,,,,defaults,masked_lm,53250,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-53250_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.62413498 6.65524286 3.83054893 ... 0.2314003  6.9984338  9.68613131],6.301234145310585
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-53250_task=masked_lm_dr=defaults,,,,defaults,masked_lm,53250,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-53250_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.99878425 5.38682288 0.53681949 ... 4.93124104 6.40984367 4.22863016],4.031040710619256
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-55025_task=masked_lm_dr=defaults,,,,defaults,masked_lm,55025,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-55025_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.26842428 10.1764664   4.32599035 ...  2.62530974  4.11992201
 15.88242371]",5.740815729772305
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-55025_task=masked_lm_dr=defaults,,,,defaults,masked_lm,55025,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-55025_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.29559928  6.34895994  5.18429984 ...  0.19261981  9.93079964
 13.37758627]",6.20415534199385
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-55025_task=masked_lm_dr=defaults,,,,defaults,masked_lm,55025,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-55025_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.61724095 10.20811818  3.59381639 ...  0.67741088  5.43217699
  7.73263036]",4.756766889288162
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-55025_task=masked_lm_dr=defaults,,,,defaults,masked_lm,55025,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-55025_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.30007237 6.90071105 3.39347494 ... 0.33568032 6.24545298 3.99113024],4.327626581869927
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-56800_task=masked_lm_dr=defaults,,,,defaults,masked_lm,56800,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-56800_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.39486732 6.94562113 2.81806408 ... 3.98791046 6.02370045 4.54242202],4.410284456806437
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-56800_task=masked_lm_dr=defaults,,,,defaults,masked_lm,56800,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-56800_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.21754841 7.6103042  3.93011407 ... 3.60904915 4.97056962 4.18904393],4.370678131913325
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-56800_task=masked_lm_dr=defaults,,,,defaults,masked_lm,56800,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-56800_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.06205099 6.75603537 4.12880574 ... 0.18805775 8.62241293 6.49612639],5.887483337469095
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-56800_task=masked_lm_dr=defaults,,,,defaults,masked_lm,56800,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-56800_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.42770189  9.9847707   3.94487055 ...  2.87149692  6.10010722
 11.24043029]",5.8282449349803125
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-58575_task=masked_lm_dr=defaults,,,,defaults,masked_lm,58575,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-58575_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.47341968 14.79851523  3.2679769  ...  2.93257662  4.99129356
 13.11975482]",5.663558805912799
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-58575_task=masked_lm_dr=defaults,,,,defaults,masked_lm,58575,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-58575_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.84987722  9.48827735  4.79941423 ...  0.17913065  9.19805144
 10.04048538]",6.421522984026192
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-58575_task=masked_lm_dr=defaults,,,,defaults,masked_lm,58575,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-58575_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.52849865  8.8802338   3.85705114 ...  3.39155911  7.6051803
 10.16706077]",4.537152652429371
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-58575_task=masked_lm_dr=defaults,,,,defaults,masked_lm,58575,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-58575_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.92147625 5.9734693  2.82954081 ... 5.38025659 5.9126857  4.52861041],4.388232028045019
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-60350_task=masked_lm_dr=defaults,,,,defaults,masked_lm,60350,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-60350_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.84656444 11.7158498   3.35051686 ...  2.42709481  4.30941335
  9.87170778]",5.509405370555728
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-60350_task=masked_lm_dr=defaults,,,,defaults,masked_lm,60350,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-60350_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[8.32828674 7.30698016 3.08028314 ... 3.85099392 6.97460933 2.9825035 ],4.447890956210942
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-60350_task=masked_lm_dr=defaults,,,,defaults,masked_lm,60350,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-60350_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.99492463 6.86713103 3.1217084  ... 0.79863062 6.05285667 6.78320695],4.503286592188718
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-60350_task=masked_lm_dr=defaults,,,,defaults,masked_lm,60350,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-60350_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.15696761 6.94509482 4.76950883 ... 0.18101091 5.57614755 6.39799377],6.02315612716729
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-62125_task=masked_lm_dr=defaults,,,,defaults,masked_lm,62125,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-62125_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.48900557 10.50531927  2.97709128 ...  2.70336099  3.08039163
 11.0097305 ]",5.592889135134325
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-62125_task=masked_lm_dr=defaults,,,,defaults,masked_lm,62125,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-62125_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.9357747  6.20945626 3.6139531  ... 0.4543625  5.65076782 7.07054986],4.389404831438414
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-62125_task=masked_lm_dr=defaults,,,,defaults,masked_lm,62125,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-62125_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.21200073 7.46732809 4.25337529 ... 0.1978173  8.77272822 6.14646099],6.478982704779699
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-62125_task=masked_lm_dr=defaults,,,,defaults,masked_lm,62125,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-62125_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.1951111   6.25159865  3.04662158 ...  0.58669333  5.57384398
 10.74836564]",4.54728290306047
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-63900_task=masked_lm_dr=defaults,,,,defaults,masked_lm,63900,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-63900_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.7122523   9.35739106  4.33576849 ...  3.04350691  4.42701909
 13.63747095]",5.744896752287034
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-63900_task=masked_lm_dr=defaults,,,,defaults,masked_lm,63900,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-63900_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.33620001  5.21281469  3.33344093 ...  0.52489038  6.03146133
 14.91155642]",4.688351716753231
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-63900_task=masked_lm_dr=defaults,,,,defaults,masked_lm,63900,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-63900_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.30990847 6.08606834 4.89185844 ... 0.16376051 5.97460697 6.76844154],6.319357076326629
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-63900_task=masked_lm_dr=defaults,,,,defaults,masked_lm,63900,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-63900_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.44380001 7.06003667 2.71999954 ... 0.40123514 6.07480548 4.00295643],4.204828877513863
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-65675_task=masked_lm_dr=defaults,,,,defaults,masked_lm,65675,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-65675_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.80522349  9.61453144  2.89681307 ...  3.67631065  3.22869579
 10.66296358]",5.737050122921249
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-65675_task=masked_lm_dr=defaults,,,,defaults,masked_lm,65675,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-65675_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.00510111 7.0845965  3.41896533 ... 0.31831456 4.63641129 5.50832085],4.504311709068042
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-65675_task=masked_lm_dr=defaults,,,,defaults,masked_lm,65675,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-65675_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.88767689 6.44088999 3.73426039 ... 0.53235056 5.8332606  7.21747865],4.591505608448355
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-65675_task=masked_lm_dr=defaults,,,,defaults,masked_lm,65675,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-65675_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.59560069 7.11772086 4.237243   ... 0.18308121 7.4063768  7.55535507],6.191052509846645
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-67450_task=masked_lm_dr=defaults,,,,defaults,masked_lm,67450,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-67450_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.64338734  9.17203351  2.84745916 ...  2.95556715  4.01700337
 12.01291137]",5.516935227363364
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-67450_task=masked_lm_dr=defaults,,,,defaults,masked_lm,67450,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-67450_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.95388442 5.50904749 3.12762017 ... 0.54316387 5.46621233 4.54382088],4.532153528828462
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-67450_task=masked_lm_dr=defaults,,,,defaults,masked_lm,67450,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-67450_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.57195429 5.81662419 3.92020004 ... 0.17792686 7.26292276 5.44560493],6.207741467788109
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-67450_task=masked_lm_dr=defaults,,,,defaults,masked_lm,67450,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-67450_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.57926977 6.82386657 3.06310781 ... 0.33811934 5.10926741 5.92228043],4.313694481092129
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-69225_task=masked_lm_dr=defaults,,,,defaults,masked_lm,69225,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-69225_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.84907713  7.72607353  3.9760144  ...  3.18110801  2.26929895
 12.3031446 ]",5.664014335240337
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-69225_task=masked_lm_dr=defaults,,,,defaults,masked_lm,69225,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-69225_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.10915806 6.58723488 3.50523175 ... 0.3202562  6.00832005 5.3663206 ],4.328569978272541
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-69225_task=masked_lm_dr=defaults,,,,defaults,masked_lm,69225,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-69225_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.21173113 5.88948282 3.92567333 ... 1.15963444 6.38838362 7.00165099],4.411932618208261
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-69225_task=masked_lm_dr=defaults,,,,defaults,masked_lm,69225,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-69225_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.72769695 5.96902625 3.31056413 ... 0.1749998  5.79104889 5.00899104],6.212433735679851
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-71000_task=masked_lm_dr=defaults,,,,defaults,masked_lm,71000,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-71000_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.31296197  9.75765434  2.16035561 ...  2.53147444  4.97063608
 13.90855833]",5.399376910268061
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-71000_task=masked_lm_dr=defaults,,,,defaults,masked_lm,71000,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-71000_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.40480161 6.28467629 4.23088527 ... 0.16924394 7.04535024 4.17734055],6.2996405912835325
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-71000_task=masked_lm_dr=defaults,,,,defaults,masked_lm,71000,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-71000_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.19353464 7.74881126 3.62754563 ... 0.91202711 6.50811004 4.49920507],4.548836360471813
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-71000_task=masked_lm_dr=defaults,,,,defaults,masked_lm,71000,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-71000_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.16209065 6.00193331 4.08520683 ... 0.27635526 7.60215321 4.95851013],4.369190396119724
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-72775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,72775,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-72775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.93049019  8.74382568  3.45942168 ...  2.31698485  4.62414696
 12.15358871]",5.752854123618242
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-72775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,72775,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-72775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.80260228 6.32933327 2.84502356 ... 0.32761164 4.65785728 4.81801263],4.311714490813853
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-72775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,72775,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-72775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.82386479 5.79037649 3.75444448 ... 0.15412057 6.96603702 7.91093357],6.466445838436862
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-72775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,72775,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-72775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.08682415  8.64865684  2.55457675 ...  0.40313593  6.45527255
 10.97185162]",4.698817998962043
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-74550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,74550,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-74550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.13483265  8.53445354  3.52096316 ...  3.00990253  6.56285222
 12.50321745]",5.801258953486106
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-74550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,74550,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-74550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.06700735 5.82597068 3.93970635 ... 0.20882289 7.21186511 3.81525085],6.271690435909805
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-74550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,74550,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-74550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.03048983  8.50787225  2.89453682 ...  0.62453057  6.15911635
 10.69350169]",4.478302044022942
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-74550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,74550,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-74550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.62798379 6.37373279 4.1087554  ... 0.28859071 4.97093924 5.24828211],4.28904698966906
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-76325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,76325,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-76325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.41716253  8.55053707  3.27963421 ...  2.58209636  5.60193619
 11.55909238]",5.9201310230666175
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-76325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,76325,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-76325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.070423   6.30445941 4.40619187 ... 0.29553467 5.9166447  5.14555625],4.352765607367964
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-76325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,76325,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-76325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.6024347  6.65684661 3.91403929 ... 0.18091313 6.66629005 4.19131488],6.163049360382879
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-76325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,76325,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-76325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.12388389  5.34934269  4.25468936 ...  0.85156417  5.08515613
 11.49140384]",4.391294080943744
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-78100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,78100,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-78100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.38381894  8.8816968   2.56760984 ...  2.50771519  7.15672794
 13.36701541]",5.761426622777313
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-78100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,78100,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-78100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.95266779 6.76644086 3.84536458 ... 0.16552448 5.5145468  6.75871849],6.240178900252843
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-78100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,78100,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-78100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.37585651 5.9014232  3.27398062 ... 0.49829417 5.47203332 8.26317324],4.601528946868933
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-78100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,78100,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-78100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.23552582 6.89402518 3.49810194 ... 0.32023496 6.50296254 3.65725849],4.266349171658121
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-79875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,79875,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-79875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.14288461 6.97369884 2.74121331 ... 0.31203283 6.19192677 3.67278741],4.148072708027289
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-79875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,79875,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-79875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.42703622 7.22825102 3.90942176 ... 0.15937565 6.01790089 4.89534664],6.318648872821186
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-79875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,79875,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-79875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.13079806 6.97566539 3.68862494 ... 0.54181573 5.30296267 9.42110918],4.636768195673899
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-79875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,79875,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-79875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.03822048  8.92028857  3.22934948 ...  1.97097233  6.18993162
 13.68773744]",5.846099500102741
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-81650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,81650,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-81650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.77522447  7.79999905  2.7701778  ...  2.30840623  5.83291772
 11.99693934]",5.647235770739799
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-81650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,81650,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-81650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.05351013 7.43493525 4.02729666 ... 0.15659752 5.71697447 4.95428345],6.326507812507504
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-81650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,81650,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-81650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.15461273  7.40534468  3.19856376 ...  0.56883954  5.97174215
 11.6078933 ]",4.616155203114424
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-81650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,81650,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-81650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.70442583 8.24511658 3.56815077 ... 0.39251597 5.61732208 4.2545718 ],4.144848812949667
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-83425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,83425,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-83425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.67597575  7.95163186  2.51861691 ...  2.02388345  6.44567217
 12.68708888]",5.738134382959861
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-83425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,83425,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-83425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.05892576 5.02571612 3.39247728 ... 0.66620592 6.48651275 9.4198931 ],4.55173276601016
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-83425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,83425,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-83425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.58238316 6.75414488 3.44305232 ... 0.16494525 5.48083449 3.89627762],6.223156963354427
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-83425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,83425,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-83425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.74183984 7.73695359 2.96554033 ... 0.32930285 6.50075849 3.73602565],4.202974144052625
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-85200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,85200,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-85200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.84992666  7.31308423  2.68004537 ...  2.09123085  5.55422433
 10.40851335]",5.729935371584806
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-85200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,85200,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-85200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.37877611 6.00771528 3.57617461 ... 0.15698215 6.11102464 4.71000807],6.217511290164301
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-85200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,85200,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-85200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.91952421  6.08523307  3.56475577 ...  0.69466725  5.72939366
 11.98058373]",4.601158885942145
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-85200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,85200,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-85200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.22419963 7.96432767 2.95572299 ... 0.32637036 8.06034015 4.26723308],4.143026360967693
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-86975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,86975,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-86975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.95396393 7.68289501 2.83042524 ... 0.32695269 6.6643693  4.15902378],4.106119950618592
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-86975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,86975,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-86975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.98192312 6.17885852 3.28720203 ... 0.6917418  4.84806296 8.92481592],4.50905147694273
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-86975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,86975,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-86975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.42047924 6.08047763 3.6407753  ... 0.15958008 5.93733505 4.70669119],6.2153238722517745
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-86975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,86975,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-86975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.55812098  7.83439906  2.2679789  ...  2.10793367  6.05028383
 10.87486598]",5.696595437966715
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-88750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,88750,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-88750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.68887691  7.8346328   3.31934585 ...  2.11682787  6.07461596
 11.87131387]",5.719491985007874
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-88750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,88750,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-88750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.42344967 6.91013865 3.44473076 ... 0.16025307 6.05055716 4.97959546],6.2199875967080285
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-88750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,88750,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-88750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.56447529  5.86740729  3.17524474 ...  0.79246504  4.79976478
 10.47462775]",4.539091920362167
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=test_samples=7000_sampling=random_sampling-seed=778,test,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-88750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,88750,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=test_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-88750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.9381153  7.9476066  2.86603655 ... 0.3378192  6.51136708 5.026308  ],4.141454554438989


==> figures/mean_over_checkpoints_for_different_seeds.selected.copy_with_exclusions/data_full=data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/data_subsampling_split=train/data_dataset_seed=None/model_layer=-1/model_partial_name=model=roberta-base-trippy_r_multiwoz21/local_estimates_desc_full=desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/tokenizer_add_prefix_space=False/raw_data/sorted_data_df.csv <==
data_full,data_dataset_name,data_dataset_seed,data_debug,data_use_context,data_filtering_remove_empty_sequences,data_splitting_mode,data_context,data_feature_column,data_subsampling_full,data_subsampling_split,data_subsampling_number_of_samples,data_subsampling_sampling_mode,data_subsampling_sampling_seed,tokenizer_full,tokenizer_add_prefix_space,tokenizer_max_len,embedding_data_handler_full,embedding_data_handler_mode,embedding_data_handler_level,data_prep_sampling_method,data_prep_sampling_seed,data_prep_sampling_samples,local_estimates_desc_full,local_estimates_description,local_estimates_samples,local_estimates_zero_vector_handling_mode,local_estimates_deduplication,local_estimates_noise_artificial_noise_mode,local_estimates_noise_distortion,local_estimates_noise_seed,n_neighbors_mode,n_neighbors,model_full,model_classifier_dropout,model_attention_probs_dropout_prob,model_hidden_dropout_prob,model_dropout_mode,model_task,model_checkpoint,model_seed,model_partial_name,model_layer,aggregation,normalization,file_path,file_data,file_data_mean
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base_task=masked_lm_dr=defaults,,,,defaults,masked_lm,-1,,model=roberta-base,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 9.43349861 14.54780252  6.02770856 ...  9.40651957  6.90959642
  6.02845696]",10.959744126463622
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.82812677 11.59431478  7.13148347 ...  9.91685368 10.32241935
  9.88011435]",5.90446280483906
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.83099812  9.78993715 11.45855884 ... 11.07386841  6.02377011
  7.84037414]",7.440841219636849
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.13627443  9.24665564  5.44500313 ...  9.48298898 10.18041622
  9.99006353]",6.315685686543126
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.83320838  9.63155406  8.11962589 ... 10.04661508  9.88867775
  8.78983773]",7.205974959701887
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[11.81266706 11.65567465 11.67372215 ... 11.66333707  7.04750455
 10.75885791]",9.496370425912664
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.93802715 14.47876226  9.38464697 ... 10.23925581  9.27182408
  9.14213213]",7.319692497679809
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 9.09255767 10.6324979  10.12504743 ... 11.82044467  8.82993775
  7.6932884 ]",6.868158826350671
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.86633281 11.45631031  7.76322137 ... 10.9056179   7.79212711
  9.26441295]",7.391839070411198
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.75451499  9.6246148  10.22041633 ... 12.44988624 10.70602641
  8.15697544]",6.770372521465796
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[11.89484327  7.6687646   7.38859694 ... 10.37596955  7.76524709
  8.82567014]",8.156728961758743
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.11909374  8.56173959  8.76887409 ... 10.63317432  8.43114976
  6.96141301]",7.140180112305968
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.35183963  8.58509613  6.2344379  ... 11.31604024  9.17382111
 10.37631241]",7.617105450497715
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[10.30480219  8.57393568  7.25509349 ...  8.3031076   8.54870891
  9.55932432]",7.87568899763205
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.17146837 11.42390789  6.87245624 ...  9.85072235 10.37551803
 10.35919839]",6.7627666796189985
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.29717721  6.82937854  6.75199265 ... 10.70252945 12.20929333
 10.7090306 ]",6.974570567108619
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[11.25562655 11.71825484  6.66724195 ... 11.37497255  9.33205285
  7.99651085]",7.217696644982018
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[8.16826294 5.99166782 8.97906215 ... 9.69724893 8.97291737 6.01756433],7.749819688639078
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[13.07429296  5.34862015  8.77202217 ...  7.54482216 12.31388458
  7.89479461]",7.417617104964603
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.11128649 10.66716962  9.89900135 ...  9.28984575 10.8889551
  9.69258314]",8.557344696795852
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.25785316 10.5517638   7.12387558 ... 11.27661377  9.57058503
  8.67314469]",6.746102838564856
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[10.98112443 11.78291399  5.69212712 ... 11.03134708 11.53369941
 14.37328838]",7.021934940919208
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 9.04692118  8.64517384  4.40371413 ...  9.38704816 10.55986463
 10.12607519]",6.533037271830105
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.63963863  9.40457199  7.62293163 ... 11.44387996  7.85892641
  7.8408616 ]",6.5752468720316015
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.48610853 10.9766827   4.92425955 ...  6.92191147  9.59576855
  8.40456317]",6.944843815625958
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.79695431  8.68948399  4.51386254 ... 13.09494075  9.9178148
 10.8393643 ]",6.4262692664115875
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[12.12357969 10.54298829  4.27123521 ... 10.35115564  8.35274187
  9.07038855]",6.881819535043834
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[12.76709867 10.42787354 10.48114547 ...  9.31337219 10.30563821
  8.04655055]",6.968630523989142
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.32583532  2.83630709  7.74640263 ... 12.90613724 11.65457981
  9.08173648]",6.485944457104527
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.96577571  7.31632085  6.36765758 ...  9.94213911  8.79236186
 12.02730008]",6.537736708850093
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.6227763   9.71702059  6.07750503 ...  8.92672048 11.76916731
 10.33877181]",6.53944090854677
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.59059222  6.14090955  6.90858253 ... 10.30032407  9.42358527
  6.00668194]",6.410834795849223
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.16597477  9.24111292  5.17445781 ...  0.44374533  9.38229751
 10.12990868]",5.079222494322369
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.29678445 10.12272152  3.91937154 ...  4.81153944  6.84924204
 10.63742206]",5.8406404146582585
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.06413356  9.87710282  5.49159924 ... 15.78116193  9.15791093
 13.46845899]",6.20243331698046
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[13.75911134  8.85450547  4.82737698 ... 10.85027971 10.45970443
  9.74005486]",7.212410542514514
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 9.4842778   9.6941789   9.34344773 ... 15.06303315 10.91315318
  6.3313773 ]",6.863391865971324
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[10.29230155  9.10843038  5.99029113 ...  7.69639862 10.12106716
 13.48435944]",6.281844223521332
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.32152216  8.94846624  4.16746754 ...  6.15403755 11.79636254
 14.85894401]",5.648638980016142
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.26037336  7.17475623  6.36377825 ...  7.20762361  7.71967588
 12.77197385]",4.945521640566246
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.80566752 11.64709157  7.13597242 ... 14.61104341  9.82141989
 11.34205577]",5.496348152756535
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.34519968 10.12318179  4.91477188 ...  7.64079022 11.00844524
  7.08940367]",6.084535286828151
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[10.97738217 10.01598436  7.79387496 ... 13.89695816 10.48808674
  9.26299268]",7.39083008909527
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 9.19803341  7.55998437 10.64754395 ...  9.68348553  9.96037388
  3.47847246]",6.6579037586657845
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.11917938 10.40946277  9.99080016 ... 10.14263738  9.68588064
 14.08438219]",6.624540593226457
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.22223053 10.20790562  4.63500258 ... 12.7428878   9.8024463
 11.41576831]",5.268822280797008
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.37897926  7.03278602  5.37155759 ...  7.27855252  7.72209885
 10.43290209]",4.928154907233312
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.52099091 12.06204985  3.98878594 ... 12.87310947 11.18847665
  7.34782119]",6.312352497514925
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.14077739  8.47079062  4.7401851  ...  6.45238201 10.14846054
  7.68754539]",6.275642397715202
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.04878478  1.26182831  4.53293693 ...  9.92263445  9.24339
 11.47384692]",4.794922883827326
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.31897059  7.77403259  4.79704157 ... 11.32105587 10.14647086
  4.26246485]",6.715491313560215
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.43546641 10.23463285  4.53721689 ... 11.90539692  9.5350777
  9.10140302]",5.953703549551122
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.71622472  8.04321961  4.35474084 ...  6.51719753  6.86472655
 10.5832313 ]",5.512926075830761
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 9.99059092  8.62189568  5.95124719 ... 10.91706364 12.79037559
 11.40229196]",6.494124243270245
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.50489274 12.6078558   3.3587179  ... 11.80047624 10.35344882
  9.36619079]",6.961468012435292
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.56424358 11.01067832  4.79480228 ... 10.62095624  9.59448367
  7.72636207]",6.6582111392198415
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.47922909  5.05414266  6.6644761  ...  6.03526204  0.30676309
 11.59075036]",4.866483016487613
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.10166701 12.11904141  5.60184922 ... 12.61666516 12.76430495
  6.26542096]",6.063020461915552
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.01602913  9.50808036  4.42672134 ...  9.82228976  7.66368566
 15.65642953]",6.200129399551527
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.12802734  9.97984814  3.43478503 ...  5.81303129  7.98250552
 10.20745233]",5.0964139718548065
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.42120789  8.74910678  4.79938952 ... 10.70604363 11.82353689
  8.37677055]",6.177760409337276
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.76813867  9.53841095  4.56947676 ... 14.74856626 12.76969018
  8.9261453 ]",5.031258462591015
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.9030335  11.07156596  3.4744739  ...  6.48674655  7.40149509
  5.77293538]",5.007191386159236
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.40813746  6.10229324  5.05705925 ... 12.79143012 12.59210604
 11.39831922]",6.400577691188273
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.82749927 8.85847501 7.23741357 ... 9.7129507  8.7105044  2.51243454],6.218899013903569
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.57954299 11.26854398  3.11876663 ...  7.87714933  9.41676151
  7.36676755]",4.805106936296566
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[12.87735281  7.7222922   4.01968283 ...  9.29669267 11.04701911
  5.90686135]",6.852767238088955
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.35276134  8.95943931  4.42274648 ... 12.36531959 10.62271111
  6.85925131]",7.250403260115578
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.53228683  7.18669889  5.63040766 ... 12.92565138 11.05364839
  7.26985915]",5.327695114113968
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.23416188  9.6238781   3.25277596 ...  4.36319644  5.68019578
 10.68574752]",4.677518300405727
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.73278471 11.48418484  4.66591536 ...  7.7762044  11.78773144
  4.76703949]",5.439011543534535
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.14134063 10.89109177  5.02348178 ... 10.58729373  9.35041693
  3.39857972]",5.865589631833988
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.09514553  9.81041884  5.34687638 ... 13.55237581 10.84523678
  9.05235112]",5.611646558999092
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[14.88871587 12.19670909  4.04170779 ... 12.97857199  7.54936295
  7.23607634]",6.1661362809415
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.71251466 10.02223301  4.05615152 ...  7.95634358  8.41387644
  4.79878092]",5.211401964250535
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.10921024  9.63254969  4.90798779 ...  4.29424133  4.2948584
 13.03588264]",4.832815608892305
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.37282827  7.52269361  7.56503996 ... 15.44123747 11.64942131
 11.20958909]",5.5583749997263325
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.2569883  10.70228855  4.56474454 ... 10.878187   10.66240205
  7.33712104]",5.272931872090078
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.58875362  7.3057698   3.81229012 ... 11.02473567  9.44245632
  6.80167631]",7.025556400196899
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.17355284 10.62172238  7.03051631 ...  9.30757915 10.68143791
  6.25634961]",5.648914334972632
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.66394142  8.05134142  4.14207561 ... 13.24263536 10.28008336
 12.5436715 ]",5.4680119164075665
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.4980548  10.44395011  4.45124844 ...  4.92665748  6.11009451
 11.85039481]",4.765590147878391
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.8408037  10.47263404  4.3862815  ...  5.05385082 10.21022125
  4.72664302]",5.150868268483731
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.52109046 10.43187196  3.30433265 ... 10.50276787  7.61654835
  4.98064556]",5.336126806815633
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.56258217  7.85180613  3.49797475 ... 10.82854666  9.33052489
  5.18226071]",6.754948551981418
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.09464932 12.55985856  4.14510191 ... 13.51577212  9.74411863
  4.41040523]",6.902916442093997
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.2095882  8.88317365 3.81605121 ... 6.4685614  7.28632531 3.70420128],4.877588170466119
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.4166238  13.69209811  3.54611685 ... 10.38060574  9.96785775
  4.38705784]",5.279407899688097
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.42149862  7.71185477  4.81534151 ... 13.18302702  8.53439026
 11.4586305 ]",5.5127830918791
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.7873726  8.2128711  4.14023334 ... 4.94601867 5.4124097  7.76799477],4.6703222814246415
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[10.30868368 10.61947265  4.44037781 ...  6.77285483  3.79638688
  3.80559042]",5.943775000780897
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.1343322  13.01061096  4.57999814 ...  7.34320866  6.03559192
  4.03108873]",5.2061974533886115
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 9.26893484 10.99351286  3.23359577 ...  4.52743935  9.25348424
  4.33178522]",5.243299633620875
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.53057662 9.95100059 5.12753849 ... 5.23536544 6.31897588 9.23618978],4.7062948728134835
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.59025713  7.00747946  4.93322443 ... 14.95822861  9.31179071
  9.61013572]",5.425313116404755
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.00841458  8.20605486  3.74460258 ... 11.9957533  11.35160717
  5.59358885]",5.669752950775269
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.54853878  9.11030588  4.23351203 ... 14.46015287 11.39708203
  4.6910347 ]",6.784321456228461
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.98984328 10.03892399  9.60394485 ... 15.10501651  9.18586668
  4.52875863]",6.832092004420195
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[4.46996628 9.02868521 4.4537627  ... 9.44037312 6.98668178 4.66431182],5.478341712882612
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.44505557 10.97109828  3.3043065  ...  5.21761413  9.51560934
  5.36476908]",5.083182975560022
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.22495886 10.19991145  4.1193795  ...  5.27294437  4.56889248
 11.23033511]",4.587464941543781
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.53725087  6.88211007  4.52884755 ... 13.37063032 11.55907974
  8.37887645]",5.3294098457946015
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.12798528 11.7939642   4.41802563 ... 14.94763064 13.19220616
  4.64290278]",5.526185541926824
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.68825666  9.98966429  3.17268961 ...  8.51163659 12.05754506
  6.09808335]",4.978224749146404
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.50999255 9.4929484  3.6820048  ... 8.20315516 7.55930272 4.45504244],5.395400138842762
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.65063423  7.99227046  4.34554479 ... 12.35543829 11.60417314
 10.9964539 ]",5.466115043394986
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.8711003   8.51658465  4.28901479 ...  3.99114275  4.03303404
 10.37182619]",4.49030531523598
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.74140974  9.7646974   4.29547032 ... 11.25913823  4.22430008
  4.94731714]",5.1994250409231775
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[11.45755076  8.08500222  8.92754232 ... 13.40639005 10.24583068
  4.87544386]",7.051079745840013
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.908093   10.37242217  5.45461758 ... 12.2546494   8.41265148
  4.36592022]",6.85545685733711
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.3971781   9.88628037  3.59308171 ...  9.75864134 14.68921411
  6.43685079]",5.461107309208104
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.49709464  7.12129583  4.2741316  ... 12.42066118 10.90252897
 13.28830144]",5.433571207958968
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.96625528 9.18929403 4.05636859 ... 4.29935705 4.53241068 7.80339515],4.372607230869001
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.23558741  9.11246909  2.83266334 ...  5.66943831 10.00562112
  3.83346186]",4.865877894389188
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[4.41629522 9.36984563 3.80714162 ... 6.24831887 7.34822025 3.87634341],5.490319566614368
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,42.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-42_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.83117277 8.65856576 4.01124502 ... 4.09534815 4.38964787 8.20534143],4.424837600181827
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,43.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-43_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.51032437  8.36875719  4.54207751 ... 13.22895563 10.75294088
 12.90186873]",5.430804666811818
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,40.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-40_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[4.33661235 8.84554212 3.7725678  ... 6.38007987 7.72026488 4.78706455],5.404676990817926
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,41.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-41_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.69488393  9.14330197  3.39209512 ...  4.9618874  10.63968273
  4.13316395]",5.057031202691729
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,44.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-44_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.59108001  9.0568807   3.86805597 ... 10.1089104  12.35231098
  4.14089124]",5.475006141812031
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,1111.0,model=roberta-base-trippy_r_multiwoz21,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_seed-1111_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[12.30530942  9.30936444  6.7182649  ... 10.87082681  7.8723985
  4.15696388]",6.891309739703071


==> figures/mean_over_checkpoints_for_different_seeds.selected.copy_with_exclusions/data_full=data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/data_subsampling_split=train/data_dataset_seed=None/model_layer=-1/model_partial_name=model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup/local_estimates_desc_full=desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/tokenizer_add_prefix_space=False/raw_data/sorted_data_df.csv <==
data_full,data_dataset_name,data_dataset_seed,data_debug,data_use_context,data_filtering_remove_empty_sequences,data_splitting_mode,data_context,data_feature_column,data_subsampling_full,data_subsampling_split,data_subsampling_number_of_samples,data_subsampling_sampling_mode,data_subsampling_sampling_seed,tokenizer_full,tokenizer_add_prefix_space,tokenizer_max_len,embedding_data_handler_full,embedding_data_handler_mode,embedding_data_handler_level,data_prep_sampling_method,data_prep_sampling_seed,data_prep_sampling_samples,local_estimates_desc_full,local_estimates_description,local_estimates_samples,local_estimates_zero_vector_handling_mode,local_estimates_deduplication,local_estimates_noise_artificial_noise_mode,local_estimates_noise_distortion,local_estimates_noise_seed,n_neighbors_mode,n_neighbors,model_full,model_classifier_dropout,model_attention_probs_dropout_prob,model_hidden_dropout_prob,model_dropout_mode,model_task,model_checkpoint,model_seed,model_partial_name,model_layer,aggregation,normalization,file_path,file_data,file_data_mean
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base_task=masked_lm_dr=defaults,,,,defaults,masked_lm,-1,,model=roberta-base,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 9.43349861 14.54780252  6.02770856 ...  9.40651957  6.90959642
  6.02845696]",10.959744126463622
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[11.81266706 11.65567465 11.67372215 ... 11.66333707  7.04750455
 10.75885791]",9.496370425912664
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.10750981  8.8661218   8.7157783  ... 12.10234308  7.00342307
  9.06746163]",7.026640751764978
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.83099812  9.78993715 11.45855884 ... 11.07386841  6.02377011
  7.84037414]",7.440841219636849
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.82812677 11.59431478  7.13148347 ...  9.91685368 10.32241935
  9.88011435]",5.90446280483906
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[13.65755722 11.60323062  9.65504855 ... 12.50007431 10.79683113
  8.44083517]",7.79417887264971
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.91619777 10.05949373 13.57590288 ...  9.80609122 10.74791679
 13.6132702 ]",7.073434140814328
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.08245738 11.90642298  7.52957649 ... 10.18035258  9.82331408
 12.56214771]",5.867021722242822
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[11.14505083 12.22673913  7.05118947 ... 10.16101673 10.89913306
  8.03525046]",6.296443085788753
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[11.60511053 13.33193585  8.44807604 ...  9.76306244  9.14289443
 13.10335437]",5.389550303594071
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 9.64568831 11.12891098 10.28205545 ... 10.38355596 10.96234184
  8.18983388]",8.325879358821368
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.01069481 10.55610761 11.01466941 ... 12.46808931  7.67584584
 12.42821338]",6.020037408634113
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.65348482  9.89344386  7.97496514 ... 10.6587472   9.69642096
 11.16711982]",6.6282756106053045
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 9.65861478 11.55719254  8.34349882 ... 10.74599305  9.24111373
  9.39221599]",6.56683258112566
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.64078557  8.2737379   7.56053654 ... 10.77741252 11.01379619
 12.33366922]",7.589511637263007
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.59475925 12.69193455  8.88004477 ... 12.93731859  8.48158598
 13.457176  ]",6.32282731844031
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.50185479  9.05726613  9.1600202  ...  7.26838434 11.53492918
 13.19755576]",5.733334630401709
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[10.28734933 10.99382192  8.48117551 ... 12.91735481  7.91782224
 13.38868422]",5.681505506606666
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.36818313  9.5168456   7.48794066 ... 10.06350134  8.53293458
 13.77313638]",5.371057451650672
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.12596835  8.11038849  6.99877901 ... 10.66563245 10.48089642
  7.53938921]",6.740287829969325
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.19672573 13.16585591 10.81761118 ...  9.29054858 11.96811913
  9.72056539]",6.989279674742302
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.80246118  9.13024496  9.759404   ... 11.02965727 11.64874952
  8.29587891]",5.774510683644749
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.63401107 10.14835904 11.97552554 ...  8.41341923  8.76980903
 10.79634158]",4.970353120050754
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.63800895  8.02864723  8.15539388 ... 10.85555478 12.72514217
  8.20825891]",6.557910398986193
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.8736274   9.38471143 10.0205121  ...  8.74167462  8.27223592
  6.88987735]",6.750434247734148
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.7769695  10.23129554 10.06687903 ...  7.32365376  8.19001711
  7.23930287]",5.688148331228274
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[11.40643345  0.86987016 11.89470257 ... 11.50078026 11.95753445
 14.79359325]",5.29564819945774
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.31391176 11.48726815  8.7448138  ... 15.79410771  9.74019373
  7.06735343]",5.700612242479352
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[12.65079447  7.19687867  5.18238628 ...  9.20703906 10.33961047
  9.21522166]",7.2470125763250755
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 9.78682495  9.18111434  7.15289586 ... 10.03986029  9.132748
  5.8492204 ]",6.6499477975307455
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.19553914 9.29759884 7.42254615 ... 9.99939224 8.28578843 6.51369207],5.076796499263776
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.86841548  9.08888583  8.55754958 ... 11.12015803  1.10135655
  5.80646173]",5.04010142068783
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.10519689  1.73735646  4.57428168 ... 15.54661445 11.49818045
  4.23987609]",4.524263135070758
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.69713556 10.61992635  6.93704246 ... 11.17165508 12.0492783
 10.23083923]",6.682851960105952
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.64404383  6.85633674  8.31541836 ... 12.31469778 10.05471785
  5.79917342]",4.923341460200865
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.19019784 10.53238449  6.07906863 ... 12.00759651  9.48116685
  8.47941618]",5.868333527888373
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[10.22361249  3.73846469  8.77631121 ...  6.23731598 10.30486153
  2.8136818 ]",6.361046253031853
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[12.57258021  6.94321359 11.04653211 ... 11.9126961  11.11357058
  9.2856709 ]",6.847311868240686
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.26490904 11.64742488 12.08781027 ... 10.90019061 11.02542507
  6.67040943]",6.067532805471717
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.34369794 2.79090066 5.89759919 ... 3.46434945 8.62146427 3.81820944],4.72384477644172
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.37748971 11.08165024  9.85553832 ... 13.40127735  9.08508407
  4.2502059 ]",5.544287311519995
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.79134018 11.59008297 10.20199889 ... 11.46032309 12.8176133
  4.26260043]",4.976173537279728
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.20892765 7.2821816  7.61792154 ... 9.30143816 8.24340426 3.78295129],5.255794072147383
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.26168704  9.03729377  8.16687695 ... 10.54522349 11.0620489
  3.51598337]",5.299985054452824
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.41277503 6.2620945  8.93550708 ... 8.61454739 7.87623294 3.84250655],6.092000557408507
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[12.12720262  8.69619954 13.18685976 ...  9.87757149 11.03915205
  8.10887884]",6.908392368706375
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.05462401  9.2860797   6.98983117 ...  1.31554593 11.15734052
  7.5663049 ]",5.1362630406751615
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.41620407 0.63014321 6.1504407  ... 8.05585932 6.86399453 4.69588466],5.488741938553627
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.84220443  7.81202426  7.97822087 ... 10.28217419  7.18862261
 10.80471514]",5.0833794706695965
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.63084337 8.07198715 3.86077295 ... 9.79409115 6.0616631  6.71652743],4.919686325865193
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.86260692  1.20629715  5.36157958 ... 10.23103893  9.99142506
  0.74181343]",4.823877351116209
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.54918054 11.48868377  0.79373567 ... 10.72772873 10.67712577
  7.65647884]",4.705344832746689
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.45740297  7.1908963   6.83183283 ... 11.55933896  2.94372455
  7.12707837]",5.7692650084117325
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.81401017  6.84584693  6.3541112  ... 11.91038843  7.90807381
  9.47862718]",5.101627744593309
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.30169642 11.75356948  5.88050507 ... 10.58168691 11.14718764
  8.06729037]",5.27759028459368
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.42258537 7.99904617 5.62377165 ... 8.08748361 8.98155623 8.15792331],5.038279586010784
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.80536128 8.11700594 6.26024196 ... 9.19865355 9.89308998 2.7023669 ],6.258581896665312
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.95504717  9.22501913 10.56474006 ...  8.29110132 12.41690412
  5.16364036]",6.518294548879121
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.01971236 10.67212529  7.83266649 ... 12.86141872 12.45064645
  5.29828691]",5.444952497211502
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[4.93304593 6.69911347 8.68630651 ... 6.2835508  7.73667229 2.48622425],4.484217861017498
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.82602421 10.11885688  4.75962721 ... 11.08860133 11.05907653
  9.88799496]",5.648084922590835
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.52437414  9.49701624  6.24655216 ...  9.34552434 10.284249
  6.32389642]",4.842830756177899
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.96439576 10.59026253  5.18391505 ...  9.26526663 13.8702909
  4.54348481]",4.406769947884034
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.99395577 9.86131962 6.85421454 ... 8.28814724 1.37958334 1.11533955],4.449960021484094
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.28441583 5.7636743  7.61813638 ... 9.05647078 7.87529331 2.48264052],6.00146114190467
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.26085886  6.87264957  6.50537046 ...  6.65404747 10.94874842
  5.79258024]",5.834360427116049
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.20431678 10.0140716   6.40975541 ...  4.69805517  9.78101897
  5.04513031]",5.034334672529932
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.44242259  0.35560038  5.63057815 ...  9.81149545 11.31928507
  0.56267369]",4.450482806270662
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.57014523  8.31517956  5.23093455 ... 10.59789068  9.5075799
  5.4880494 ]",4.725767009914426
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.43348243  8.90809383  7.13136086 ... 11.44654555 11.09298694
 10.4343137 ]",5.51245982993937
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.67917401 8.3153229  7.88881498 ... 8.44035628 6.40722017 4.22467266],4.164109571449027
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.50725144 10.70733014  2.89783355 ... 13.13511781  9.02571676
 13.06779883]",5.334358998068545
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.31484444 10.31315763  5.35498467 ...  1.12349194  1.14103389
 11.98864557]",4.411456810075223
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.59131779  6.9758883   7.72443271 ... 10.47464184 11.03410679
  5.12681505]",5.167625792944227
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.92133039  5.62393091  9.2760882  ... 11.41150367 12.37530791
 10.65344475]",4.4119212172072
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.98250356  9.47253641  3.9637049  ... 15.78032762  9.3106434
 10.62572682]",4.585108152919305
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.66176302 13.6689484   4.40234987 ...  7.20653617  5.73069321
 12.74544383]",4.003265774412304
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.36125183  9.27823281  9.76987104 ...  9.74913817 13.11435172
  7.35419384]",5.1415519338617495
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-37275_task=masked_lm_dr=defaults,,,,defaults,masked_lm,37275,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-37275_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.87344201  8.35061832 10.15820603 ...  8.51844087 10.88375571
  4.06558857]",4.03772792398806
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-37275_task=masked_lm_dr=defaults,,,,defaults,masked_lm,37275,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-37275_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.4582046   8.87990836  4.62875641 ... 11.84956138 10.09535928
  3.84031863]",5.200372518683931
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-37275_task=masked_lm_dr=defaults,,,,defaults,masked_lm,37275,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-37275_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.97052689 10.99824822  4.29738251 ... 13.54683994  6.35702521
 11.01958875]",4.519650595893219
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-39050_task=masked_lm_dr=defaults,,,,defaults,masked_lm,39050,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-39050_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.21145365 12.82805735  6.83854556 ...  8.47232001 12.00257427
  9.11207859]",5.80094935991638
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-39050_task=masked_lm_dr=defaults,,,,defaults,masked_lm,39050,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-39050_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.81617733  6.37245538  6.98491734 ... 11.41946296  8.97386777
  3.03749997]",4.235491796006215
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-39050_task=masked_lm_dr=defaults,,,,defaults,masked_lm,39050,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-39050_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.50427702 13.42691049  4.32622529 ...  8.68455445 12.53772002
 12.17019234]",4.922093956480344
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-39050_task=masked_lm_dr=defaults,,,,defaults,masked_lm,39050,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-39050_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.22194584 6.80284965 9.31024642 ... 4.61046957 8.8665018  6.52902778],5.9314323086320035
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-40825_task=masked_lm_dr=defaults,,,,defaults,masked_lm,40825,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-40825_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.90099292 13.96280092  8.58259118 ...  8.3075038  11.94372018
  3.36520223]",4.664568700262995
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-40825_task=masked_lm_dr=defaults,,,,defaults,masked_lm,40825,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-40825_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.94897573 10.26454343  7.4327826  ...  8.73014172  7.74886077
  3.09119421]",4.467299747129211
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-40825_task=masked_lm_dr=defaults,,,,defaults,masked_lm,40825,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-40825_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.01916042 11.65307093  6.10752175 ... 15.52792459 13.02737399
  8.86680593]",5.112324867217448
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-40825_task=masked_lm_dr=defaults,,,,defaults,masked_lm,40825,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-40825_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.27685326  6.18948808 10.03035294 ...  4.17923492  9.6799477
  2.27870518]",5.516210604759026
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-42600_task=masked_lm_dr=defaults,,,,defaults,masked_lm,42600,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-42600_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.55262898  8.87844504  8.88712415 ... 10.49808191  5.58148804
  2.29025946]",5.652928830029462
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-42600_task=masked_lm_dr=defaults,,,,defaults,masked_lm,42600,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-42600_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.17417103 12.66002393  5.52169186 ...  7.91064718 15.01347541
 15.56040089]",4.896457356906923
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-42600_task=masked_lm_dr=defaults,,,,defaults,masked_lm,42600,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-42600_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.85589152  8.82366026 10.96532763 ...  5.16409931  9.35857705
 17.68969192]",4.496285383826778
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-42600_task=masked_lm_dr=defaults,,,,defaults,masked_lm,42600,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-42600_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.71394761 12.14646524  5.07341683 ... 11.29709596 10.69241064
  2.91011234]",4.885505782644553
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-44375_task=masked_lm_dr=defaults,,,,defaults,masked_lm,44375,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-44375_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.03324003 10.83715003  4.32476754 ... 16.53508079 10.24052573
 10.40207836]",4.853788939522559
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-44375_task=masked_lm_dr=defaults,,,,defaults,masked_lm,44375,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-44375_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.09432357  6.63192999  8.42539411 ...  7.41314568  7.59403394
 12.5340515 ]",4.027239608833829
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-44375_task=masked_lm_dr=defaults,,,,defaults,masked_lm,44375,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-44375_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.25891143 11.93187057  8.44910376 ...  5.62230131 12.54527465
  2.96530962]",4.798609307156158
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-44375_task=masked_lm_dr=defaults,,,,defaults,masked_lm,44375,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-44375_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.14115558 12.0330785   7.11564183 ...  9.42956434  9.94985689
 10.78898049]",5.926615688437676
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-46150_task=masked_lm_dr=defaults,,,,defaults,masked_lm,46150,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-46150_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.03904564 7.04197591 3.58321942 ... 9.55410556 6.07199473 5.41228336],4.767062525864061
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-46150_task=masked_lm_dr=defaults,,,,defaults,masked_lm,46150,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-46150_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.92744434 14.05476122  7.4244964  ...  8.89094783 13.55196818
  2.58400371]",5.234279679383927
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-46150_task=masked_lm_dr=defaults,,,,defaults,masked_lm,46150,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-46150_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.68396911  7.46575284  6.10546052 ... 12.16943716  9.38013813
 12.04860068]",4.913580358452914
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-46150_task=masked_lm_dr=defaults,,,,defaults,masked_lm,46150,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-46150_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.96247814  6.95922114 11.51623866 ...  7.71729913 10.54790923
  3.82354819]",5.840324031426716
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-47925_task=masked_lm_dr=defaults,,,,defaults,masked_lm,47925,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-47925_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[4.90499959 6.537091   3.3232572  ... 4.87004759 6.41666275 3.0107165 ],6.551864947912046
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-47925_task=masked_lm_dr=defaults,,,,defaults,masked_lm,47925,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-47925_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.52705144 11.20667432  5.69570669 ... 13.29964432  9.12918356
  8.74134755]",5.2576670532018115
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-47925_task=masked_lm_dr=defaults,,,,defaults,masked_lm,47925,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-47925_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.03573126 11.74139346  7.20341587 ...  7.24357987 14.47496343
  4.61952523]",4.989030943202287
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-47925_task=masked_lm_dr=defaults,,,,defaults,masked_lm,47925,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-47925_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[4.08270421 8.38640294 8.0123377  ... 4.92509783 8.86838819 9.91777617],4.16824394800616
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-49700_task=masked_lm_dr=defaults,,,,defaults,masked_lm,49700,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-49700_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.39584696  5.96930698 10.88616378 ...  4.84072242  7.40952531
  2.50636406]",5.831002781689648
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-49700_task=masked_lm_dr=defaults,,,,defaults,masked_lm,49700,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-49700_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.64771548  7.77313457 11.15376153 ...  7.78258546  9.7099505
  8.39699611]",4.4605103967564474
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-49700_task=masked_lm_dr=defaults,,,,defaults,masked_lm,49700,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-49700_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.06023632 11.61664551 10.85180482 ... 11.7658531  10.85685993
  0.59019667]",4.347678066983621
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-49700_task=masked_lm_dr=defaults,,,,defaults,masked_lm,49700,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-49700_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.51390288 11.28844168  4.91206323 ...  9.93099743 11.72671614
 10.99720828]",5.585707680621052
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-51475_task=masked_lm_dr=defaults,,,,defaults,masked_lm,51475,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-51475_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.81224811  8.34313178  4.05087823 ...  8.27335085 11.36433574
  3.3746308 ]",5.94289521869373
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-51475_task=masked_lm_dr=defaults,,,,defaults,masked_lm,51475,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-51475_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.24752152 11.31517002 11.9588468  ...  7.37175468 11.47712982
  7.23164616]",4.453580452032605
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-51475_task=masked_lm_dr=defaults,,,,defaults,masked_lm,51475,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-51475_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.48825125 12.90368184  6.05096157 ... 10.57785282 14.22241356
 12.90054499]",5.099423955335115
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-51475_task=masked_lm_dr=defaults,,,,defaults,masked_lm,51475,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-51475_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.08074029  3.84639581 11.29344895 ...  9.07489939 12.65978532
 12.40224877]",4.50400709915293
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-53250_task=masked_lm_dr=defaults,,,,defaults,masked_lm,53250,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-53250_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.38941934 11.18638915  5.24711329 ...  5.06957581 11.44418951
  4.91120397]",5.953439971845261
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-53250_task=masked_lm_dr=defaults,,,,defaults,masked_lm,53250,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-53250_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.99159318 13.51022927  6.23609808 ... 10.13034641 10.46178287
  6.11213692]",5.6444030960156315
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-53250_task=masked_lm_dr=defaults,,,,defaults,masked_lm,53250,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-53250_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.89912116 14.48189559  5.92898935 ... 12.51357179 12.32632524
 12.99663405]",4.6601474254097415
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-53250_task=masked_lm_dr=defaults,,,,defaults,masked_lm,53250,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-53250_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.2287043   7.40241417  9.75886719 ...  7.28989912  5.10304876
 14.15309675]",4.031746255838949
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-55025_task=masked_lm_dr=defaults,,,,defaults,masked_lm,55025,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-55025_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.00930973 16.29908931  5.61554876 ... 10.03819093 12.20173402
  6.21457361]",4.73436545443191
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-55025_task=masked_lm_dr=defaults,,,,defaults,masked_lm,55025,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-55025_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.80927231 14.16290352 10.74563613 ... 10.96216048 11.02660238
  4.67436499]",4.798615415822722
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-55025_task=masked_lm_dr=defaults,,,,defaults,masked_lm,55025,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-55025_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.54933476  6.98355431  3.38757148 ...  5.39116801  8.9853277
 12.56994757]",4.064943281165814
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-55025_task=masked_lm_dr=defaults,,,,defaults,masked_lm,55025,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-55025_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.80340092  8.70404834  3.89366349 ...  9.64460696 12.14013297
  5.63101745]",6.021944424238304
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-56800_task=masked_lm_dr=defaults,,,,defaults,masked_lm,56800,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-56800_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.21244907 7.65120903 7.45224534 ... 8.02396352 8.94893828 7.90277047],5.396214791456867
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-56800_task=masked_lm_dr=defaults,,,,defaults,masked_lm,56800,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-56800_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.30855583  7.06530902  5.70482827 ...  3.43973448  7.63508223
 13.86159408]",4.058195866041414
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-56800_task=masked_lm_dr=defaults,,,,defaults,masked_lm,56800,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-56800_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.48979225  7.90726093  6.64886651 ...  4.7226705  11.75524035
  3.18704751]",4.199537755515067
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-56800_task=masked_lm_dr=defaults,,,,defaults,masked_lm,56800,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-56800_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.56326143 15.25890979  9.91663053 ...  8.46458264 13.7090384
  6.4471862 ]",4.786282798753932
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-58575_task=masked_lm_dr=defaults,,,,defaults,masked_lm,58575,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-58575_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.67533182 5.91981728 5.76560401 ... 9.6019771  9.10479114 4.12371009],5.874675053472913
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-58575_task=masked_lm_dr=defaults,,,,defaults,masked_lm,58575,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-58575_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.98823693 10.9400271  10.84489364 ... 11.41619378 10.91599048
  6.63275122]",5.013716913389662
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-58575_task=masked_lm_dr=defaults,,,,defaults,masked_lm,58575,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-58575_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.48346689 15.38653671  8.20120315 ...  9.80945148 13.36894916
  3.32082611]",4.923283647811533
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-58575_task=masked_lm_dr=defaults,,,,defaults,masked_lm,58575,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-58575_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.39071323 6.60747436 7.10779908 ... 9.38307325 5.84058736 4.17172094],3.919192939408247
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-60350_task=masked_lm_dr=defaults,,,,defaults,masked_lm,60350,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-60350_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.29366271 12.66779282 10.3954022  ... 12.2892449   6.50349499
  7.72266309]",5.059910221619507
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-60350_task=masked_lm_dr=defaults,,,,defaults,masked_lm,60350,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-60350_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[4.45887902 5.68530748 2.97334019 ... 9.90141971 7.44307892 2.82052478],4.18295641246061
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-60350_task=masked_lm_dr=defaults,,,,defaults,masked_lm,60350,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-60350_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.44026054 14.0581532   7.33286614 ...  7.192456   11.61024745
 10.00424177]",4.7728211971955945
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-60350_task=masked_lm_dr=defaults,,,,defaults,masked_lm,60350,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-60350_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.69211804  9.43001625  4.70738039 ... 10.45379551 10.42080885
  3.09590306]",5.584468254164344
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-62125_task=masked_lm_dr=defaults,,,,defaults,masked_lm,62125,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-62125_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.95668857 13.29732824 12.39267501 ... 10.31992372  6.3948197
  6.49398387]",4.807355693280704
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-62125_task=masked_lm_dr=defaults,,,,defaults,masked_lm,62125,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-62125_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.17320975 8.2352029  7.3317987  ... 7.69683547 6.00441267 3.40467533],4.341332325706471
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-62125_task=masked_lm_dr=defaults,,,,defaults,masked_lm,62125,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-62125_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.54936012 12.33147006  7.58133982 ...  8.47691959 10.84199907
  0.44191847]",4.554902760765151
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-62125_task=masked_lm_dr=defaults,,,,defaults,masked_lm,62125,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-62125_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.02571631 10.85190735  3.10980001 ...  9.33475741 10.87102767
  4.34848348]",5.974485667948542
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-63900_task=masked_lm_dr=defaults,,,,defaults,masked_lm,63900,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-63900_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.64649526 8.44812813 5.81495029 ... 3.92218927 7.20557634 3.99599537],5.394797451896617
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-63900_task=masked_lm_dr=defaults,,,,defaults,masked_lm,63900,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-63900_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.81920364 15.64859644 11.80347421 ... 11.82147995  6.52148739
  9.35603751]",4.773765912047228
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-63900_task=masked_lm_dr=defaults,,,,defaults,masked_lm,63900,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-63900_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.1918472  11.11119087  5.83669302 ...  6.87134394 10.59765923
  0.37651297]",4.418780111928014
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-63900_task=masked_lm_dr=defaults,,,,defaults,masked_lm,63900,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-63900_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.72576938  9.1309189   5.47253133 ...  7.90645553 12.82809866
  2.8182375 ]",3.9905025159313885
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-65675_task=masked_lm_dr=defaults,,,,defaults,masked_lm,65675,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-65675_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.05894398 13.41912882 13.40612282 ...  6.98197726  9.35042202
 12.50096912]",5.361544012881475
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-65675_task=masked_lm_dr=defaults,,,,defaults,masked_lm,65675,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-65675_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.34060388  7.32544425  5.12863145 ...  6.58228746  5.60428806
 12.23434834]",4.17468931000746
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-65675_task=masked_lm_dr=defaults,,,,defaults,masked_lm,65675,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-65675_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.07290886 13.29278322  6.72366425 ...  5.29212013 10.67155587
  2.44088096]",3.9614623966831033
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-65675_task=masked_lm_dr=defaults,,,,defaults,masked_lm,65675,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-65675_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.11247494 8.72000224 4.05371459 ... 9.09115717 9.57619628 2.65538907],5.569983930033656
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-67450_task=masked_lm_dr=defaults,,,,defaults,masked_lm,67450,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-67450_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.84620936 15.09959773  6.67667715 ...  6.59918009  5.10647992
 11.39617239]",4.7186463488582175
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-67450_task=masked_lm_dr=defaults,,,,defaults,masked_lm,67450,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-67450_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.41921676 15.16658723  6.70166641 ...  6.20321907 12.61333608
 11.82597945]",4.217498477323228
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-67450_task=masked_lm_dr=defaults,,,,defaults,masked_lm,67450,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-67450_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.91808122  5.87608987  8.59954695 ...  8.81918103  6.83802106
 13.04908954]",4.348122100871303
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-67450_task=masked_lm_dr=defaults,,,,defaults,masked_lm,67450,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-67450_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.72040685  6.79234234  4.03029765 ...  4.09124323 11.42271047
  3.19471766]",6.003499950355456
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-69225_task=masked_lm_dr=defaults,,,,defaults,masked_lm,69225,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-69225_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.80913911  9.56437056 10.70780252 ...  7.84234477 12.65422484
  4.92784741]",6.015232492738411
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-69225_task=masked_lm_dr=defaults,,,,defaults,masked_lm,69225,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-69225_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.21441595 14.11292031  4.27944711 ...  6.20653349  9.63956413
  6.16895012]",4.716754325051279
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-69225_task=masked_lm_dr=defaults,,,,defaults,masked_lm,69225,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-69225_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.16354292  8.6213861   5.11214315 ... 10.55439648  8.49917279
 10.69642888]",4.5718099859657535
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-69225_task=masked_lm_dr=defaults,,,,defaults,masked_lm,69225,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-69225_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.53633745 13.52925578  8.93939313 ...  9.0111857  14.62267943
  3.34131197]",4.34631479963575
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-71000_task=masked_lm_dr=defaults,,,,defaults,masked_lm,71000,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-71000_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.781728   10.844951    6.70977789 ... 10.22678615  9.41976095
  8.91341629]",5.2110134752757356
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-71000_task=masked_lm_dr=defaults,,,,defaults,masked_lm,71000,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-71000_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.83112953 12.18693101  7.55713121 ...  4.6664632  11.11748106
  2.61534199]",4.2818553411150635
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-71000_task=masked_lm_dr=defaults,,,,defaults,masked_lm,71000,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-71000_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.26007513  8.23217564  6.93518069 ...  6.98465388  7.3660674
 11.57076237]",4.3891342111448415
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-71000_task=masked_lm_dr=defaults,,,,defaults,masked_lm,71000,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-71000_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.48486892 5.31963782 5.15237981 ... 4.65131898 5.35481696 3.29443964],5.431101664814198
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-72775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,72775,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-72775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.68047862 13.61133661  5.4841893  ...  7.89099357  9.9493641
  7.79424916]",4.846749794386583
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-72775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,72775,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-72775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.28917421  8.55998068  7.66325634 ...  6.53568419  4.46240584
 10.25511864]",4.300046900208843
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-72775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,72775,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-72775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.46751301 13.51683195  8.28496993 ...  9.86638906 12.62737399
  4.26011711]",4.682531785179988
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-72775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,72775,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-72775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.52080772 7.03037457 4.96499061 ... 7.67290205 9.72838505 3.73442924],5.748981938820679
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-74550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,74550,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-74550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.89664002 6.51311671 3.58773343 ... 8.07093587 7.99987538 3.75758098],5.6688215894683625
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-74550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,74550,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-74550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.72570104 12.8007455   5.62662189 ... 10.10736404 10.76557742
  7.01456179]",5.258454365768841
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-74550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,74550,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-74550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.26058665 14.52406955 10.40392555 ...  8.08625597 11.99270182
  3.86297313]",4.833420604407632
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-74550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,74550,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-74550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.91839287  6.76394202  7.4288181  ...  5.76514195  9.70319796
 12.71932606]",4.972804133840593
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-76325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,76325,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-76325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.67231936 5.2030689  4.36129303 ... 7.90451176 8.02672839 5.35572195],5.445810941425904
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-76325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,76325,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-76325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.93718125 11.89589802  6.32932649 ...  8.25804891  8.31661343
 12.91027645]",5.083136617761655
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-76325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,76325,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-76325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.14552256  5.25373854  5.00149849 ...  5.32483601 11.58915348
  3.71670273]",4.154175243953636
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-76325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,76325,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-76325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.94386794 12.94179587  8.10769058 ...  5.90236753 13.20502391
 10.47556274]",5.150427954865393
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-78100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,78100,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-78100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.01695232 12.97344095  4.85830197 ...  4.63864741  5.05684204
 13.9251658 ]",4.655010156953385
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-78100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,78100,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-78100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.8641968  12.90306772  5.54278664 ...  7.57023109  9.72329466
  3.05448485]",4.874936913280843
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-78100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,78100,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-78100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.44333456 5.99645555 2.97643843 ... 4.19452402 9.5075174  2.65009341],4.140424661583417
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-78100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,78100,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-78100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.78624667 6.07248881 7.22012467 ... 4.28839018 6.68830596 4.44096559],5.70544387191465
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-79875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,79875,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-79875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.02503199  5.37145236  8.80307217 ...  5.06141872  5.24237066
 14.01369454]",3.9799199417599085
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-79875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,79875,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-79875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.61246328 13.81853107  9.9637018  ...  5.47764644 12.04201107
  2.45822594]",4.663820848086456
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-79875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,79875,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-79875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.35891086 11.01229991 11.01807744 ... 12.13723443 12.76428497
 12.31812917]",5.306742483275418
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-79875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,79875,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-79875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.66598826  7.29715153  9.76953034 ...  8.11137188 12.03241879
  3.9712438 ]",5.825125804888317
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-81650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,81650,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-81650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.66576589 15.28943795  8.71447787 ... 10.75078593  9.92846475
  8.94653944]",4.70392174539703
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-81650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,81650,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-81650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.77962463 13.3636548   6.56192058 ...  9.03605704  8.57710943
  2.7694325 ]",5.110837210014772
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-81650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,81650,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-81650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.11959486  4.24819493  7.43204431 ... 14.05208142  8.02141033
 13.42234831]",3.895478549351387
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-81650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,81650,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-81650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[7.69342126 7.80400714 4.71677196 ... 7.162872   9.83423669 3.37301015],5.450336228751737
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-83425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,83425,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-83425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.02603086 11.90666048  6.20936878 ...  7.92499467 13.1090166
  9.53871166]",5.172860314745794
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-83425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,83425,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-83425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.85839864 12.87483072 10.86511556 ... 11.6099537  14.06832242
  2.30033396]",4.751352686468379
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-83425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,83425,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-83425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.17114792 10.26037637  6.92669956 ...  7.38628839 14.52249755
 12.70163598]",4.571019474290875
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-83425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,83425,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-83425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.82118381  8.53962378  4.2102981  ...  6.13875399 12.35804654
  3.4702621 ]",5.463942725946584
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-85200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,85200,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-85200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[8.92586043 7.60090879 4.12546635 ... 8.02234751 5.6707341  3.75958383],6.326996182566269
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-85200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,85200,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-85200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[10.63547531 11.20056051  5.35107388 ...  4.90815422 13.22457176
  7.41561802]",5.068140481817104
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-85200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,85200,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-85200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.63970528 11.67035445  9.26241832 ...  6.70070699 10.53774643
  2.91817346]",5.016392256550158
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-85200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,85200,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-85200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.19808633  8.75683523  7.05141683 ...  7.99790211 10.77919913
  7.89509558]",4.698097549810497
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-86975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,86975,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-86975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.69339728 8.61722011 6.14866018 ... 5.5941191  7.50224535 3.63873743],4.001279098843167
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-86975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,86975,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-86975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.68532835 13.05703607 10.37815494 ...  7.77563222 12.70354452
  0.38026439]",4.194780657782
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-86975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,86975,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-86975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 9.0833888  13.05444482  6.78856193 ...  7.49681782  7.2606581
  9.38769899]",5.394864890353599
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-86975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,86975,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-86975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[5.56007692 7.1679815  7.87036739 ... 5.77522444 6.68043816 4.32257269],5.788313573013225
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-88750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,88750,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-42_ckpt-88750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.6420717  12.03081042  5.8155408  ...  6.78310003  7.9551329
 10.70784728]",5.334288807561159
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-88750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,88750,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-41_ckpt-88750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.75215221 11.31643664 11.29235285 ... 11.99584807 13.45016744
 12.21070573]",4.0620978563119765
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-88750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,88750,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-40_ckpt-88750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.73059175 10.93730646  6.00419918 ...  6.26170873  8.1159095
  3.03961821]",4.234020676686316
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-88750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,88750,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-constant_schedule_with_warmup_seed-1111_ckpt-88750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.84776328  9.91141587  7.97902193 ...  6.39658909 11.46742419
  3.98425478]",5.5795154893429695


==> figures/mean_over_checkpoints_for_different_seeds.selected.copy_with_exclusions/data_full=data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/data_subsampling_split=train/data_dataset_seed=None/model_layer=-1/model_partial_name=model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup/local_estimates_desc_full=desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/tokenizer_add_prefix_space=False/raw_data/sorted_data_df.csv <==
data_full,data_dataset_name,data_dataset_seed,data_debug,data_use_context,data_filtering_remove_empty_sequences,data_splitting_mode,data_context,data_feature_column,data_subsampling_full,data_subsampling_split,data_subsampling_number_of_samples,data_subsampling_sampling_mode,data_subsampling_sampling_seed,tokenizer_full,tokenizer_add_prefix_space,tokenizer_max_len,embedding_data_handler_full,embedding_data_handler_mode,embedding_data_handler_level,data_prep_sampling_method,data_prep_sampling_seed,data_prep_sampling_samples,local_estimates_desc_full,local_estimates_description,local_estimates_samples,local_estimates_zero_vector_handling_mode,local_estimates_deduplication,local_estimates_noise_artificial_noise_mode,local_estimates_noise_distortion,local_estimates_noise_seed,n_neighbors_mode,n_neighbors,model_full,model_classifier_dropout,model_attention_probs_dropout_prob,model_hidden_dropout_prob,model_dropout_mode,model_task,model_checkpoint,model_seed,model_partial_name,model_layer,aggregation,normalization,file_path,file_data,file_data_mean
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base_task=masked_lm_dr=defaults,,,,defaults,masked_lm,-1,,model=roberta-base,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 9.43349861 14.54780252  6.02770856 ...  9.40651957  6.90959642
  6.02845696]",10.959744126463622
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[11.81266706 11.65567465 11.67372215 ... 11.66333707  7.04750455
 10.75885791]",9.496370425912664
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.10750981  8.8661218   8.7157783  ... 12.10234308  7.00342307
  9.06746163]",7.026640751764978
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.82812677 11.59431478  7.13148347 ...  9.91685368 10.32241935
  9.88011435]",5.90446280483906
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-1775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,1775,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-1775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.83099812  9.78993715 11.45855884 ... 11.07386841  6.02377011
  7.84037414]",7.440841219636849
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[11.57534813 12.2081435   7.75878779 ...  9.50838323  8.52329854
  9.54342019]",7.323525386127389
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.07571079 12.28271577  7.02821587 ... 11.04893053  9.11081478
  8.03713712]",5.263651094655645
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.10274967 11.35022849  8.4341733  ... 11.66493908  9.29820835
  9.74195854]",7.673732942155874
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-3550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,3550,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-3550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.50180526  8.48290487  7.3435315  ...  7.0274548  12.27259661
 10.5369997 ]",7.214993862434057
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.78981243  9.54820445 11.87488292 ... 11.44746466 14.3712695
 11.98916774]",5.350133899150225
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[13.54476545 11.94212878  7.68440788 ... 10.15174217  9.34234371
 12.3566671 ]",8.545341306053045
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.07917025 10.47538343  8.06889108 ...  4.6165491   8.89589381
  9.28860337]",7.0533504694619475
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-5325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,5325,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-5325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.75575208 11.35153663  7.35827436 ... 10.53939979  8.59484197
 10.82280099]",6.613137328171763
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[12.97213884  8.91107858  6.41558785 ...  9.30867187 11.72585022
 12.43365735]",8.00041939180339
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.99971075 10.51528526  9.12101072 ...  6.8580945  11.37769357
  8.54031559]",5.741198390395132
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.89634771  9.86581972  7.46232022 ... 11.33633763  9.37229724
 13.58861101]",5.276213900580156
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-7100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,7100,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-7100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.09288262 12.14783506  8.11687326 ... 12.83572     7.98949372
 10.16074656]",5.584293300664243
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.61109312  8.66638594  5.65768787 ...  9.99988071 10.31106211
  5.18458661]",4.823463052832901
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.10435609 9.93418139 6.38761537 ... 0.87800352 8.19658831 6.37215815],5.6186110741019295
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[12.83312948 11.02550686  4.00860209 ... 13.11973639 10.28315039
  7.39121045]",6.90721856340204
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-8875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,8875,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-8875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[10.36007062 13.22665669 10.17832605 ... 13.99995794  9.48909599
  0.81067543]",5.185432420725996
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.61410016 11.10131554 10.17474796 ... 10.60375014 12.66544466
  7.75334786]",5.594739456391653
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[12.76028076  9.39605851  5.94017495 ... 12.54367291  9.29523205
 10.43671926]",7.5456187800819965
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.82045369  8.95163252 13.54357835 ...  5.01669827  0.66864946
  7.76866777]",4.72345441815836
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-10650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,10650,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-10650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.47238451  9.06452962  5.88479819 ... 10.14154349 10.38322746
  9.89085168]",4.12419809304029
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[6.84710811 8.11968432 6.14258207 ... 6.48490134 9.19929685 8.86119677],5.381111350540421
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[10.28685999  9.51168136  9.14437756 ...  6.07063688 10.86179166
  9.17709714]",5.843945843234842
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[12.93164657  9.91528938  8.29110263 ... 10.73011194 10.31247113
 10.14708754]",8.310198831957102
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-12425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,12425,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-12425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.00866244  9.13454111  7.53784665 ...  9.60981224 16.04656981
 11.32568683]",5.381095126370093
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.86466877 10.86586936  5.04736204 ...  9.72220512  7.31999181
  5.68631753]",4.67705566405189
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[11.16931058 10.8215725   5.14386971 ... 11.23277167  5.97755432
  9.94489797]",7.286210422394027
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.69448687  6.84474981  5.60067205 ... 10.36502312 12.38745134
  4.42172438]",5.39933688058471
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-14200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,14200,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-14200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.76157946  9.5149859   5.6674213  ...  6.80824991 11.31224167
  8.04483819]",7.2851187558503225
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.06434784 10.72321731  7.79479924 ... 12.27655836 11.26342037
  4.3504019 ]",5.291535320234621
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[12.08384867 11.64250641  3.4284569  ...  6.20606299  9.23936489
  7.45889913]",7.172857598106658
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.32837271  9.091083    3.62780723 ... 14.61985617 11.6505845
  6.01812677]",5.915761688807148
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-15975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,15975,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-15975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.18184485  9.9927258   4.34542277 ...  6.71203659  8.21018898
 10.20862815]",5.934238192600383
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.26432077 10.06435292 10.18677845 ... 18.30876764 13.64432743
 11.10612904]",5.947088489481122
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.88575126 11.25005381  4.46488811 ...  0.72880037  0.6049294
  8.85116656]",4.301855723298712
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[16.05234635  6.19004579  6.09813675 ... 11.09766552 11.58332455
  6.55042465]",8.062233856532876
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-17750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,17750,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-17750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.84955287 7.81438641 6.73544193 ... 0.85205381 9.46221965 9.43283933],5.0545874247319
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.8909128   8.43243008  6.39112116 ... 12.63846374  8.62809735
 11.17886113]",5.724887702677485
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.14750168 13.20003819  5.34798488 ... 12.86639748  9.37157306
  6.35394206]",4.898997369958017
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.65304507  8.21089983  7.58809024 ...  8.51094355 12.35810171
 10.99853879]",5.0904050218571815
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-19525_task=masked_lm_dr=defaults,,,,defaults,masked_lm,19525,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-19525_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[16.33256385 10.94735744  5.15439879 ... 10.81221007 10.76988823
  9.54000265]",7.535532906091998
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.48439149 10.21459074  4.44247599 ...  8.68571119  7.18771833
 12.36269695]",5.9867556604201555
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[10.76409497  8.57783423  4.39935888 ... 10.54506438 10.49622749
  9.45467349]",6.330523041301486
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.08987237  8.8171761   8.86529551 ...  9.46066969 14.26199829
  5.60714158]",4.8558357321970655
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-21300_task=masked_lm_dr=defaults,,,,defaults,masked_lm,21300,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-21300_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.77906611  5.58404209  5.52654377 ...  7.30690845  0.81494655
 10.95960567]",4.305631460516387
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.40811513 10.9398569   7.05366716 ...  2.3338037  10.19047905
  6.04272128]",3.9373884401890953
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.15455378 12.02173795  4.87773735 ...  5.86325308 12.12108797
  7.89180445]",4.931188015731217
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[13.98836407  8.94713138  3.71746545 ... 12.60422209 11.00289871
 12.49080228]",6.711001311093468
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-23075_task=masked_lm_dr=defaults,,,,defaults,masked_lm,23075,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-23075_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.07897546 10.64239527  3.44434055 ...  9.16420476  8.35176858
 13.32857148]",5.4056868270871785
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.37864321 10.60475341  4.14145458 ...  8.72383406  8.89504036
 12.25756409]",6.2016582193661405
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.22372632  9.15502452  3.80552423 ... 13.64672662 11.88626598
  0.51704414]",5.72552085805921
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.15157304 10.46943842  7.01084529 ... 15.00221391 15.61061044
 12.13810158]",5.262562361565594
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-24850_task=masked_lm_dr=defaults,,,,defaults,masked_lm,24850,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-24850_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[1.12836291 8.87466456 1.71940046 ... 1.40306442 1.28656059 4.03084996],3.867752666714757
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[14.51672372  7.07291419  4.34159426 ... 10.45442406  9.77528506
  7.70312689]",6.744634540726874
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.37700447  1.72313259  7.81258643 ... 10.69721202 12.62220666
 12.02143135]",4.616791338476091
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.6052456  10.15458761  7.15710144 ...  6.80585667  6.90103526
  9.28409518]",4.533134018068777
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-26625_task=masked_lm_dr=defaults,,,,defaults,masked_lm,26625,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-26625_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.27256564 11.5102477   7.06903407 ...  5.73581108 10.39878653
 13.88652122]",6.198191403514592
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.59931384 8.70984364 8.9274851  ... 4.53759287 8.9433949  7.54204749],4.610712859602452
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[15.85950015  9.25345652  3.62802581 ...  9.25296948 12.36661413
  9.58303343]",6.9143981981008515
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.3173624   8.60322352  7.85673585 ...  9.65547389  8.22818876
 14.32229315]",5.21662664802374
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-28400_task=masked_lm_dr=defaults,,,,defaults,masked_lm,28400,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-28400_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.35003815 11.47373243  3.97199163 ...  6.6368455   7.84665389
 10.79310231]",5.842296732703713
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.18135246  8.81274429  5.62907658 ... 12.01896229 13.00912771
  5.53950316]",4.78782901856238
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.11552048  9.28545792  4.0413964  ... 10.6198596  12.83869345
  4.60429063]",6.738938707557132
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.20638348  9.2857035   8.83368616 ... 13.43815679  9.70201006
  8.65139409]",4.885015933997407
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-30175_task=masked_lm_dr=defaults,,,,defaults,masked_lm,30175,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-30175_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.7710363  11.42211705  4.92413154 ...  6.64170177 10.05108091
 10.32175412]",5.880188346548908
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.39073921  7.66008282  8.66114173 ... 12.25718841 12.94111597
 10.09538549]",5.055474240026965
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[14.94297083 11.29521978  7.00337677 ... 11.67175756  9.21634916
  8.52029183]",7.016000998273111
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.82867011  5.10082027  5.41582929 ... 12.69216231  5.10171853
  5.35817718]",4.514787120238503
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-31950_task=masked_lm_dr=defaults,,,,defaults,masked_lm,31950,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-31950_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 7.50722708  9.4034398   4.92681042 ...  8.99310524  7.93319307
 15.09177413]",5.973215139836215
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.3194752   7.94982514  4.12969168 ...  5.6879069   6.82697674
 12.88443835]",5.8188062023968055
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.4920364   1.58184111  6.24248989 ... 11.09196342 10.02406214
  8.54407186]",5.640116624743669
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[18.63226155 13.09731936  6.7907764  ...  6.7717138   7.48020976
  6.62058617]",6.321501986819476
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-33725_task=masked_lm_dr=defaults,,,,defaults,masked_lm,33725,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-33725_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[4.3120826  9.62379331 7.27468998 ... 7.21960338 7.66067146 5.87177037],4.5648750233266995
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.57055652 10.20163613  5.49087433 ...  8.13858087  9.17533973
 14.36226092]",5.96062938364708
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.96283113 7.10767303 0.55865211 ... 3.88811789 5.53417392 3.34178581],4.168295137796773
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.37400722  9.10051243  7.232688   ... 12.30229113  9.05516932
 10.13281997]",4.641137231134379
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-35500_task=masked_lm_dr=defaults,,,,defaults,masked_lm,35500,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-35500_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[13.4571432   8.33417675  4.5849521  ...  6.396667   14.5421141
  6.72277657]",5.96824881024636
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-37275_task=masked_lm_dr=defaults,,,,defaults,masked_lm,37275,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-37275_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.19577102 4.57535378 0.59376998 ... 0.72101483 0.86948042 0.49408825],4.0709577201858425
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-37275_task=masked_lm_dr=defaults,,,,defaults,masked_lm,37275,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-37275_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.68518359 10.00338932  9.24100139 ...  9.29151491 10.57432456
 11.17739393]",4.4063065936960175
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-37275_task=masked_lm_dr=defaults,,,,defaults,masked_lm,37275,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-37275_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[11.56572159 10.43559226  5.32108263 ...  6.28829356  7.51920189
  5.25647661]",6.059907330138668
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-37275_task=masked_lm_dr=defaults,,,,defaults,masked_lm,37275,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-37275_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.08421356  9.99044324  3.04924613 ...  7.72040768  6.4307552
 11.27192151]",5.645722164146163
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-39050_task=masked_lm_dr=defaults,,,,defaults,masked_lm,39050,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-39050_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.23989956  1.49199201  5.77515709 ...  8.16786847 12.34999713
 10.61234876]",4.6161184843866785
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-39050_task=masked_lm_dr=defaults,,,,defaults,masked_lm,39050,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-39050_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 9.10893488  9.66815102  4.2159821  ...  6.0607779  11.6131705
  5.26535925]",6.43116882549963
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-39050_task=masked_lm_dr=defaults,,,,defaults,masked_lm,39050,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-39050_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[1.87813597 5.96285828 1.54051487 ... 1.1176727  1.6758578  1.7021946 ],3.2683864409239143
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-39050_task=masked_lm_dr=defaults,,,,defaults,masked_lm,39050,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-39050_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.61091847 12.47781313  3.95924233 ...  5.61081656  8.87799588
 12.7772365 ]",6.057073924890734
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-40825_task=masked_lm_dr=defaults,,,,defaults,masked_lm,40825,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-40825_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.25795412  9.48240217  7.08368341 ...  8.49910199 10.11432896
 10.57729228]",4.367336530544871
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-40825_task=masked_lm_dr=defaults,,,,defaults,masked_lm,40825,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-40825_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[11.53022359  5.36707462  3.07826962 ...  5.10474349 10.5262379
  7.71143487]",6.309468908915636
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-40825_task=masked_lm_dr=defaults,,,,defaults,masked_lm,40825,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-40825_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.82187605 6.12203775 4.6636084  ... 1.23269681 1.50867344 3.79404341],3.7599747460396427
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-40825_task=masked_lm_dr=defaults,,,,defaults,masked_lm,40825,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-40825_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.58712742  8.7513775   4.94592814 ...  4.33101726  5.91484489
 12.35900212]",5.65136911160124
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-42600_task=masked_lm_dr=defaults,,,,defaults,masked_lm,42600,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-42600_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.51984246 11.03195915  6.58720644 ...  3.96330234  6.429251
 12.17458299]",5.989363031904325
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-42600_task=masked_lm_dr=defaults,,,,defaults,masked_lm,42600,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-42600_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.75861106  9.99244771  4.17237312 ...  0.44486665  7.33784332
 10.65971248]",4.229475685929182
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-42600_task=masked_lm_dr=defaults,,,,defaults,masked_lm,42600,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-42600_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[14.89416462  9.09310467  5.53763624 ...  7.37531916 11.76584257
  7.50551856]",6.251228499540659
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-42600_task=masked_lm_dr=defaults,,,,defaults,masked_lm,42600,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-42600_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.44191183  1.20900621  8.60427149 ... 10.67718406 12.31653757
 11.13552173]",4.475671000833919
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-44375_task=masked_lm_dr=defaults,,,,defaults,masked_lm,44375,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-44375_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.43460092 10.64407782  4.35842334 ...  7.8209753   7.5060856
 13.31691844]",5.812869679799498
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-44375_task=masked_lm_dr=defaults,,,,defaults,masked_lm,44375,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-44375_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.63747005  6.86782035  4.8298975  ...  0.71233249  8.68300944
 13.06818571]",4.078836027549244
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-44375_task=masked_lm_dr=defaults,,,,defaults,masked_lm,44375,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-44375_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.96428797  1.31310604  7.30794579 ...  8.61042014  8.35464101
 10.81271173]",4.466720442953212
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-44375_task=masked_lm_dr=defaults,,,,defaults,masked_lm,44375,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-44375_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[14.60180474 15.75433713  5.73547007 ...  7.12237481 13.43722458
  5.13495521]",6.39558326882702
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-46150_task=masked_lm_dr=defaults,,,,defaults,masked_lm,46150,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-46150_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.46471903 10.17624706  3.81034445 ...  6.0758452   5.56392143
 12.51060015]",5.7257781592845145
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-46150_task=masked_lm_dr=defaults,,,,defaults,masked_lm,46150,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-46150_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.46801309  1.27098528 13.37922278 ...  9.98833795 10.11333106
 11.07299055]",4.838184295573373
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-46150_task=masked_lm_dr=defaults,,,,defaults,masked_lm,46150,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-46150_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[11.35060461  9.00684074  3.95471258 ...  5.80742073 11.26906762
  5.57615503]",6.361672403092498
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-46150_task=masked_lm_dr=defaults,,,,defaults,masked_lm,46150,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-46150_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.13298568  9.11099538  1.48570897 ...  0.74648094  5.72467791
 13.82945888]",3.9570742631710685
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-47925_task=masked_lm_dr=defaults,,,,defaults,masked_lm,47925,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-47925_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.11653734  7.80996308  4.68233317 ...  8.71807421  6.11544768
 10.94926565]",5.557698167040072
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-47925_task=masked_lm_dr=defaults,,,,defaults,masked_lm,47925,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-47925_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.73503796  1.09202984 13.67138182 ... 15.03384277  8.98726698
 11.51879109]",4.810220681987967
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-47925_task=masked_lm_dr=defaults,,,,defaults,masked_lm,47925,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-47925_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[11.83044187  9.72742957  4.49583944 ...  4.42350987  8.34963186
  6.25069356]",6.246710340509859
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-47925_task=masked_lm_dr=defaults,,,,defaults,masked_lm,47925,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-47925_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.49013265 9.44712037 5.09798667 ... 5.04133256 6.67612877 4.00286468],4.174470692602621
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-49700_task=masked_lm_dr=defaults,,,,defaults,masked_lm,49700,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-49700_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[4.00871601 6.13682892 7.53663925 ... 0.5003508  8.26083878 5.03029377],4.328897607606035
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-49700_task=masked_lm_dr=defaults,,,,defaults,masked_lm,49700,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-49700_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[14.12632034  8.22300626  4.94814598 ...  5.53081435 14.33429965
  5.09882601]",6.6128272333310765
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-49700_task=masked_lm_dr=defaults,,,,defaults,masked_lm,49700,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-49700_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.70777222 11.18255246 12.31099673 ...  6.70323368 10.99487037
 12.81031611]",4.720750111171279
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-49700_task=masked_lm_dr=defaults,,,,defaults,masked_lm,49700,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-49700_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.24355414 11.48733235  2.85171569 ...  8.3912612   7.38824076
 10.99020366]",5.696734673065119
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-51475_task=masked_lm_dr=defaults,,,,defaults,masked_lm,51475,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-51475_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.59146907  9.32879968  2.91882106 ...  4.14509235  4.8758996
 11.52753707]",5.302732019181325
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-51475_task=masked_lm_dr=defaults,,,,defaults,masked_lm,51475,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-51475_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.37511006 10.04883329  4.45314076 ...  5.99272979 10.90006114
 10.52392208]",6.560254000066855
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-51475_task=masked_lm_dr=defaults,,,,defaults,masked_lm,51475,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-51475_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.14746896  1.17478786  7.86969628 ... 15.20621407  8.90782278
 11.01864304]",4.450241658610514
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-51475_task=masked_lm_dr=defaults,,,,defaults,masked_lm,51475,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-51475_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.85465866 10.3769513   5.6488784  ...  0.88933407  8.49914385
  4.0491775 ]",3.96320756436368
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-53250_task=masked_lm_dr=defaults,,,,defaults,masked_lm,53250,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-53250_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.75679989 12.29727679  3.21690795 ...  3.48039606  5.78413634
 12.84565632]",5.384927384425232
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-53250_task=masked_lm_dr=defaults,,,,defaults,masked_lm,53250,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-53250_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.6329422   1.22093356 11.47105898 ...  7.73976199  9.86444878
 11.33732615]",4.731663938859667
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-53250_task=masked_lm_dr=defaults,,,,defaults,masked_lm,53250,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-53250_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[13.47193359  8.63430031  4.29162512 ...  8.28502873 11.58063823
  5.85944179]",6.18689075304196
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-53250_task=masked_lm_dr=defaults,,,,defaults,masked_lm,53250,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-53250_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.81286336  8.05627151  6.40025207 ...  0.66847311  5.08174753
 12.25929064]",3.910290257146411
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-55025_task=masked_lm_dr=defaults,,,,defaults,masked_lm,55025,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-55025_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.82095499 11.73074673  3.52282609 ...  3.88832335  4.0919493
 12.21032884]",5.698520010464901
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-55025_task=masked_lm_dr=defaults,,,,defaults,masked_lm,55025,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-55025_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[10.0758534  15.76584741  3.56166833 ...  5.4934199   7.55117012
  5.23926794]",6.093364183967678
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-55025_task=masked_lm_dr=defaults,,,,defaults,masked_lm,55025,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-55025_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.19782173  1.45087892  8.3920498  ...  6.96651323 11.91665933
 13.52779065]",4.832867345268529
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-55025_task=masked_lm_dr=defaults,,,,defaults,masked_lm,55025,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-55025_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.90205575  5.27469241  7.37611383 ...  0.52275113  3.92595584
 14.10574656]",4.234195303864984
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-56800_task=masked_lm_dr=defaults,,,,defaults,masked_lm,56800,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-56800_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.03117135  8.09015276 11.20302726 ...  0.26378767  4.57242309
 17.49409269]",4.3119434105239955
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-56800_task=masked_lm_dr=defaults,,,,defaults,masked_lm,56800,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-56800_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[1.31787734 1.18241919 9.28077054 ... 9.5719316  8.20836849 3.92045646],4.422273279389458
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-56800_task=masked_lm_dr=defaults,,,,defaults,masked_lm,56800,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-56800_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 9.46540039 12.68100792  5.1947532  ...  4.24182656 11.02437161
  4.70118439]",5.8172082884115355
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-56800_task=masked_lm_dr=defaults,,,,defaults,masked_lm,56800,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-56800_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.24805984  8.52732107  2.63276669 ...  6.0261039   5.3147698
 13.69799874]",5.647461049897656
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-58575_task=masked_lm_dr=defaults,,,,defaults,masked_lm,58575,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-58575_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 8.01096198  9.74498324  3.13025976 ...  5.86358101  5.10944777
 12.55311665]",5.525619240615487
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-58575_task=masked_lm_dr=defaults,,,,defaults,masked_lm,58575,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-58575_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[15.2639148  13.42614869  2.67021506 ...  6.70407232 11.85952784
  9.97974448]",6.416407294833689
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-58575_task=masked_lm_dr=defaults,,,,defaults,masked_lm,58575,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-58575_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.22780358  1.46475418  8.39660104 ...  7.21652683 12.20857872
 10.61722189]",4.551337986813182
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-58575_task=masked_lm_dr=defaults,,,,defaults,masked_lm,58575,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-58575_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.82003106  7.44787929  5.99612978 ...  0.35161043  3.81895751
 16.86015747]",4.331044610756357
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-60350_task=masked_lm_dr=defaults,,,,defaults,masked_lm,60350,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-60350_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.25152073 10.71286792  4.46304706 ...  6.67125883  4.65301251
 11.99803512]",5.3867998260809795
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-60350_task=masked_lm_dr=defaults,,,,defaults,masked_lm,60350,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-60350_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[2.69181617 7.37347339 7.21603885 ... 0.33759326 4.35665274 6.01010179],4.314326585640074
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-60350_task=masked_lm_dr=defaults,,,,defaults,masked_lm,60350,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-60350_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.56870072  1.61550121  4.82470166 ...  7.84484064  7.21210513
 10.98551401]",4.460719435372882
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-60350_task=masked_lm_dr=defaults,,,,defaults,masked_lm,60350,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-60350_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[14.75693488 12.37252747  5.28383283 ...  5.09970588 10.32808831
  7.78943082]",5.970307675959208
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-62125_task=masked_lm_dr=defaults,,,,defaults,masked_lm,62125,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-62125_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.98071484  9.16140294  2.95491872 ...  4.27137324  6.16582788
 13.67619947]",5.3820057495806175
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-62125_task=masked_lm_dr=defaults,,,,defaults,masked_lm,62125,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-62125_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.43846672 10.14193262  5.40606913 ...  0.34347298  8.9463465
  8.2530961 ]",4.2459850774932635
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-62125_task=masked_lm_dr=defaults,,,,defaults,masked_lm,62125,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-62125_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[10.58215977 16.77045188  4.11846701 ... 11.15136042 11.51995134
  6.82994132]",6.338971963273742
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-62125_task=masked_lm_dr=defaults,,,,defaults,masked_lm,62125,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-62125_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.00553208  1.00320011  4.58169413 ...  8.67609949 11.06238682
 12.48731053]",4.552557708001784
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-63900_task=masked_lm_dr=defaults,,,,defaults,masked_lm,63900,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-63900_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.1901981   8.94393566  4.02491425 ...  4.13640014  6.20205268
 12.97867424]",5.514116092298623
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-63900_task=masked_lm_dr=defaults,,,,defaults,masked_lm,63900,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-63900_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.12514732 11.54887589  9.5161654  ...  4.47023369 10.62464543
 13.63540031]",4.761401803492536
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-63900_task=masked_lm_dr=defaults,,,,defaults,masked_lm,63900,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-63900_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[16.34200722 10.71091963  3.6839297  ...  8.10905694 11.72048235
 11.22113791]",6.281574037849647
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-63900_task=masked_lm_dr=defaults,,,,defaults,masked_lm,63900,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-63900_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.73472573 6.70420475 7.98580997 ... 0.35233647 6.73035359 4.56125291],4.168309517527906
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-65675_task=masked_lm_dr=defaults,,,,defaults,masked_lm,65675,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-65675_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.64193097 10.22815764  3.86288202 ...  3.85044836  6.01088026
 13.85792206]",5.446097182405258
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-65675_task=masked_lm_dr=defaults,,,,defaults,masked_lm,65675,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-65675_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.05630159  8.48718735  7.29621429 ...  0.24266302  8.15408747
 13.66863445]",4.380663060581782
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-65675_task=masked_lm_dr=defaults,,,,defaults,masked_lm,65675,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-65675_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.28780753 12.26541365  9.27363287 ...  6.93500899  9.35405816
 14.95772811]",4.626165916043481
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-65675_task=masked_lm_dr=defaults,,,,defaults,masked_lm,65675,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-65675_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[13.74750039 14.43870033  3.78550671 ...  7.05764684 10.23846023
  9.94030757]",6.050268458653965
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-67450_task=masked_lm_dr=defaults,,,,defaults,masked_lm,67450,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-67450_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.26945328 10.78824004  2.97768274 ...  6.3757448   6.98687641
 13.23886879]",5.352141922157652
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-67450_task=masked_lm_dr=defaults,,,,defaults,masked_lm,67450,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-67450_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.47719023  1.13947936  6.90484003 ...  7.24317518 10.23780072
 12.14354944]",4.557106113001344
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-67450_task=masked_lm_dr=defaults,,,,defaults,masked_lm,67450,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-67450_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[14.80913354 16.38133558  2.73705143 ...  7.42010465  8.97703608
  7.65113825]",6.162856001612723
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-67450_task=masked_lm_dr=defaults,,,,defaults,masked_lm,67450,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-67450_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[0.47384054 8.74375783 6.76523025 ... 0.32138961 8.55133888 8.97584661],4.237088680951192
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-69225_task=masked_lm_dr=defaults,,,,defaults,masked_lm,69225,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-69225_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.98520942 12.714691    2.79658405 ...  5.36241287  8.01374367
 13.54306453]",5.535197914010817
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-69225_task=masked_lm_dr=defaults,,,,defaults,masked_lm,69225,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-69225_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.05392326  8.31470413  7.82025513 ...  0.30990414 10.38741916
 10.98898808]",4.20832471230614
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-69225_task=masked_lm_dr=defaults,,,,defaults,masked_lm,69225,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-69225_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.29506659  1.11299472  8.11551136 ...  7.41138833 13.13908455
 11.99379578]",4.475097458860361
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-69225_task=masked_lm_dr=defaults,,,,defaults,masked_lm,69225,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-69225_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[13.37432611 13.79454915  3.25802225 ...  5.15829642  9.18631849
  8.84824341]",6.13081838440195
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-71000_task=masked_lm_dr=defaults,,,,defaults,masked_lm,71000,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-71000_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.43078227 12.20420961  2.47813484 ...  3.8968224   6.87484186
 13.20585575]",5.22947229763833
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-71000_task=masked_lm_dr=defaults,,,,defaults,masked_lm,71000,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-71000_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[13.59600515 14.32967431  2.55500673 ...  6.63573478 11.71326759
  8.3344611 ]",6.216999182631711
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-71000_task=masked_lm_dr=defaults,,,,defaults,masked_lm,71000,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-71000_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 1.09481891  1.20936166  7.98501455 ...  6.66007543 10.87828512
 12.13100587]",4.620788851089825
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-71000_task=masked_lm_dr=defaults,,,,defaults,masked_lm,71000,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-71000_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[4.29902661 5.8523235  8.07014857 ... 5.55087485 7.00442935 8.29365246],4.268590740513519
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-72775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,72775,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-72775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.94986628  8.72269863  3.02770372 ...  5.66778887  7.71676519
 11.87545031]",5.648511318927151
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-72775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,72775,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-72775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[4.72290174 8.59837442 9.01950167 ... 0.3220545  7.46372696 8.96196971],4.277729599723834
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-72775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,72775,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-72775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 9.9970968  15.45569118  2.91255208 ...  6.19235218 10.97158964
  5.60511238]",6.394214108941997
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-72775_task=masked_lm_dr=defaults,,,,defaults,masked_lm,72775,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-72775_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.59502462 11.00522653  6.71132489 ...  7.49354164 10.52611565
 13.1614543 ]",4.725821800068914
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-74550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,74550,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-74550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.76338048  9.83308532  2.88592374 ...  5.45761755  6.92901358
 11.56539845]",5.714272804205193
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-74550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,74550,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-74550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[12.68148991 15.10040219  3.22997809 ...  7.21133442  9.21269892
  8.60590441]",6.22310413303526
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-74550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,74550,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-74550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 0.79062346 10.83076513  8.92308299 ...  6.18328681 11.03011953
 11.26988922]",4.487127669918789
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-74550_task=masked_lm_dr=defaults,,,,defaults,masked_lm,74550,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-74550_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.19775745  9.61305728  4.52358035 ...  0.26797442  6.75689234
 15.271687  ]",4.2281735676484615
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-76325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,76325,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-76325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 6.19933405 10.37321098  3.98664024 ...  4.26531359  6.30380684
 11.03706387]",5.7404459337522304
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-76325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,76325,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-76325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.39178163  9.03503387  6.77916787 ...  0.33064659  9.32506229
 14.93571129]",4.280427069441997
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-76325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,76325,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-76325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[12.42458222 11.88137548  2.73747259 ...  6.59983564 11.21749347
  9.14718239]",6.083949066400153
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-76325_task=masked_lm_dr=defaults,,,,defaults,masked_lm,76325,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-76325_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.08017477  1.04537974  5.98980739 ...  9.26850665 14.43774838
 12.85047931]",4.453032525333513
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-78100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,78100,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-78100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.46364348  9.13960117  2.74179853 ...  3.97056767  5.50001327
 13.6640316 ]",5.590872797084236
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-78100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,78100,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-78100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[18.84354855 12.07671023  3.17924398 ...  9.51967304  9.87632558
  6.77132282]",6.1297598558563315
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-78100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,78100,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-78100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.66787463 12.17980907  6.5785532  ... 13.03572477 11.83916297
 13.03667418]",4.652250482483548
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-78100_task=masked_lm_dr=defaults,,,,defaults,masked_lm,78100,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-78100_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[3.62386706 6.4518143  8.50843991 ... 5.36369645 6.12419293 7.61163627],4.239303124586953
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-79875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,79875,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-79875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[4.36811198 5.58164273 5.60201655 ... 4.85838423 9.01374045 9.33448866],4.105969749993887
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-79875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,79875,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-79875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[16.66027706 11.13886432  3.64520126 ...  5.80974017  9.84528783
  5.76265168]",6.180647627849249
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-79875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,79875,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-79875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.64605684  0.68647115  7.9696312  ...  9.01031321 12.98112457
 13.23317551]",4.683413056666307
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-79875_task=masked_lm_dr=defaults,,,,defaults,masked_lm,79875,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-79875_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 5.83027301 10.355871    3.22789053 ...  4.12945373  6.82419505
 11.70272095]",5.757571615110367
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-81650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,81650,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-81650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.52861679 11.24683635  2.39292066 ...  3.58811903  5.86219671
 11.55472296]",5.481004118869572
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-81650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,81650,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-81650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[15.97975066 11.25207481  2.78244382 ...  5.05273573  9.02507617
  5.11367003]",6.1819829126162835
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-81650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,81650,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-81650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.7029995   0.46952509  9.5487542  ... 11.38776326 11.68316578
 12.9803767 ]",4.670676293860013
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-81650_task=masked_lm_dr=defaults,,,,defaults,masked_lm,81650,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-81650_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.19034651  4.34233052  8.35211349 ...  5.63143931 10.35123541
 10.45035548]",4.121830297707487
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-83425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,83425,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-83425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.2391999  11.59805148  3.06492483 ...  4.18723498  5.84767477
 11.64887567]",5.604590625505457
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-83425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,83425,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-83425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.18067577  0.74630794  9.05450002 ... 10.37284245 12.15936233
 13.42357968]",4.581711987154886
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-83425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,83425,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-83425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[16.39736363 12.76781115  3.16989982 ...  6.83939421  8.18012194
  5.12007592]",6.085914678010994
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-83425_task=masked_lm_dr=defaults,,,,defaults,masked_lm,83425,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-83425_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[4.33281063 6.89092554 7.7707774  ... 4.96507135 8.90155845 9.86546101],4.13623339404112
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-85200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,85200,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-85200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.04561234 10.8576578   2.84206162 ...  6.08147834  7.78884575
 12.66371136]",5.590640742612189
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-85200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,85200,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-85200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[18.44979161 13.51749826  3.17480933 ...  8.00940241  8.31920998
  5.19269433]",6.125130183215424
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-85200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,85200,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-85200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.4502017   0.79804379  8.64253883 ... 11.02541781 15.47880217
 12.78372484]",4.659465605914791
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-85200_task=masked_lm_dr=defaults,,,,defaults,masked_lm,85200,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-85200_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,[4.18274101 7.93731555 7.93153277 ... 4.85699122 8.40404418 9.36314639],4.0591336699952665
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-86975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,86975,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-86975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.59673653  6.35694257  8.317842   ...  5.08593001  7.89187585
 10.85028329]",4.029911795522016
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-86975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,86975,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-86975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.88582567  0.77564562  8.85943372 ...  7.51925721 11.91395527
 12.24552334]",4.565308684413352
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-86975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,86975,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-86975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[16.83296047 12.38334047  2.77201373 ...  8.07393558  9.15744984
  5.81711748]",6.115390933535814
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-86975_task=masked_lm_dr=defaults,,,,defaults,masked_lm,86975,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-86975_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.82352217 10.37323727  2.76033117 ...  5.50868331  7.41418139
 12.64397834]",5.557173862927706
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-88750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,88750,42.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-42_ckpt-88750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 4.14811478  9.84397263  2.57897803 ...  5.15881509  7.03051268
 12.08510406]",5.584661335023877
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-88750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,88750,1111.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-1111_ckpt-88750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[17.42685714 13.29682984  2.60239361 ...  7.39565845  9.32578628
  5.86962021]",6.115720832495198
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-88750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,88750,41.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-41_ckpt-88750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 2.47347982  0.6532235   8.48318909 ...  7.80159921 12.0679553
 13.04199217]",4.595819733862793
data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags,trippy_r_dataloaders_processed_multiwoz21,,,,True,do_nothing,dataset_entry,ner_tags,split=train_samples=7000_sampling=random_sampling-seed=778,train,7000,random,778,add-prefix-space=False_max-len=512,False,512,edh-mode=regular_lvl=token,regular,token,random,42,150000,desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing,twonn,60000,keep,array_deduplicator,do_nothing,,,absolute_size,128,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-88750_task=masked_lm_dr=defaults,,,,defaults,masked_lm,88750,40.0,model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup,-1,mean,None,/Users/ruppik/git-source/Topo_LLM/data/analysis/local_estimates/data=trippy_r_dataloaders_processed_multiwoz21_rm-empty=True_spl-mode=do_nothing_ctxt=dataset_entry_feat-col=ner_tags/split=train_samples=7000_sampling=random_sampling-seed=778/edh-mode=regular_lvl=token/add-prefix-space=False_max-len=512/model=roberta-base-trippy_r_multiwoz21_50-0.020-linear_schedule_with_warmup_seed-40_ckpt-88750_task=masked_lm_dr=defaults/layer=-1_agg=mean/norm=None/sampling=random_seed=42_samples=150000/desc=twonn_samples=60000_zerovec=keep_dedup=array_deduplicator_noise=do_nothing/n-neighbors-mode=absolute_size_n-neighbors=128/local_estimates_pointwise_array.npy,"[ 3.73647567  7.11825608  7.33068817 ...  5.26436038  9.23391696
 10.01362999]",4.049317115540203

